Dual-Polarized Ricean MIMO Channels: Modeling and Performance Assessment

In wireless communication systems, dual-polarized (DP) instead of single-polarized (SP) multiple-input multiple-output (MIMO) transmission is used to improve the spectral efficiency under certain conditions on the channel and the signal-to-noise ratio (SNR). In order to identify these conditions, we first propose a novel channel model for DP mobile Ricean MIMO channels for which statistical channel parameters are readily obtained from a moment-based channel decomposition. Second, we derive an approximation of the mutual information (MI), which can be expressed as a function of those statistical channel parameters. Based on this approximation, we characterize the required SNR for a DP MIMO system to outperform an SP MIMO system in terms of the MI. Finally, we apply our results to channel measurements at 2.53 GHz. We find that, using the proposed channel decomposition and the approximation of the MI, we are able to reproduce the (practically relevant) SNR values above which DP MIMO systems outperform SP MIMO systems.

==> input/C_Jinput-custom_optimal_SNR10_link6_BS3-MT10b-9a_Tx2H4H6H8H-Rx5Hl5Hu6Hl6Hu_128_161_lower_averaged-16_lseg16_DPmode0.dat <==
   0.0000000e+00   8.8244203e+00
   2.3024741e-01   9.2679391e+00
   4.8088817e-01   8.8951775e+00
   7.3155162e-01   8.8973516e+00
   9.7621013e-01   9.2427135e+00
   1.2268863e+00   8.9511332e+00
   1.5544393e+00   9.0878995e+00
   1.9195151e+00   8.9683225e+00
   2.2804012e+00   9.1093018e+00
   2.6487349e+00   9.0876047e+00
   3.0169927e+00   9.3681192e+00
   3.4421200e+00   8.6562526e+00
   3.9289218e+00   8.1945738e+00
   4.4076760e+00   8.6861752e+00
   4.8944644e+00   8.6665386e+00
   5.3596695e+00   8.5966844e+00
   5.8401874e+00   8.5525021e+00
   6.3133277e+00   9.0196628e+00
   6.7766018e+00   8.9238489e+00
   7.2511953e+00   8.7396517e+00
   7.7199386e+00   8.6905269e+00
   8.1936810e+00   8.7872301e+00
   8.6624345e+00   9.2350956e+00
   9.1311934e+00   9.0395996e+00
   9.5973545e+00   8.7605911e+00
   1.0066137e+01   8.6888730e+00
   1.0534901e+01   8.8966741e+00
   1.1000089e+01   8.5601780e+00
   1.1468949e+01   8.5138314e+00
   1.1930358e+01   8.2239221e+00
   1.2399179e+01   7.8479345e+00
   1.2867954e+01   7.5877094e+00
   1.3334352e+01   7.2212204e+00
   1.3802896e+01   7.2705095e+00
   1.4271458e+01   7.3162720e+00
   1.4736457e+01   7.2462417e+00
   1.5204964e+01   7.2068632e+00
   1.5671168e+01   7.3415657e+00
   1.6133762e+01   7.5371245e+00
   1.6596952e+01   7.9317422e+00
   1.7061734e+01   7.7463249e+00
   1.7526526e+01   7.9889301e+00
   1.7991380e+01   8.0210665e+00
   1.8453518e+01   7.4496696e+00
   1.8918548e+01   7.7085327e+00
   1.9379946e+01   7.7686844e+00
   1.9842721e+01   8.0820223e+00
   2.0308652e+01   8.0714164e+00
   2.0777208e+01   8.0485320e+00
   2.1245784e+01   8.1376809e+00
   2.1711619e+01   8.4497381e+00
   2.2166183e+01   8.8481753e+00
   2.2627886e+01   8.5552787e+00
   2.3094765e+01   8.6856818e+00
   2.3539509e+01   8.7800781e+00
   2.4000164e+01   8.9889938e+00
   2.4466955e+01   8.8180027e+00
   2.4903296e+01   8.8734915e+00
   2.5353257e+01   9.1154156e+00
   2.5809132e+01   8.6941340e+00
   2.6264936e+01   9.3281114e+00
   2.6720775e+01   9.0823839e+00
   2.7169173e+01   9.3229400e+00
   2.7629258e+01   9.0819136e+00
   2.8087012e+01   9.0648519e+00
   2.8548340e+01   9.1928026e+00
   2.9009657e+01   9.5642161e+00
   2.9470357e+01   9.3437268e+00
   2.9929407e+01   9.2126275e+00
   3.0380910e+01   9.2505096e+00
   3.0831672e+01   9.2962873e+00
   3.1289262e+01   9.2799476e+00
   3.1743173e+01   9.2018505e+00
   3.2202978e+01   8.9998576e+00
   3.2665314e+01   9.0915720e+00
   3.3134181e+01   8.8979429e+00
   3.3603045e+01   9.2779047e+00
   3.4061766e+01   9.0155473e+00
   3.4524193e+01   8.9112339e+00
   3.4983509e+01   8.9109922e+00
   3.5432712e+01   8.9448990e+00
   3.5881986e+01   9.1736823e+00
   3.6341438e+01   9.3431691e+00
   3.6790838e+01   9.2300889e+00
   3.7254100e+01   9.4139560e+00
   3.7695747e+01   9.1714152e+00
   3.8158786e+01   9.4349303e+00
   3.8610717e+01   9.3636668e+00
   3.9043215e+01   9.4376406e+00
   3.9497737e+01   9.3611208e+00
   3.9958787e+01   9.2261897e+00
   4.0419792e+01   9.4987815e+00
   4.0876933e+01   9.2040446e+00
   4.1337963e+01   9.3618685e+00
   4.1796450e+01   9.1165228e+00
   4.2253984e+01   8.6339316e+00
   4.2709916e+01   9.1746163e+00
   4.3167463e+01   9.0199201e+00
   4.3625007e+01   8.6359165e+00
   4.4073237e+01   8.4743653e+00
   4.4524943e+01   8.2349549e+00
   4.4976619e+01   8.2881546e+00
   4.5423824e+01   8.2611978e+00
   4.5875490e+01   7.8989517e+00
   4.6303149e+01   7.9156374e+00
   4.6707984e+01   7.9853138e+00
   4.7103920e+01   7.3538712e+00
   4.7508797e+01   7.2951646e+00
   4.7902059e+01   6.8392849e+00
   4.8292413e+01   7.1128140e+00
   4.8646653e+01   6.8299760e+00
   4.8999542e+01   7.2208779e+00
   4.9353752e+01   7.0132226e+00
   4.9708037e+01   7.0501873e+00
   5.0049795e+01   6.9318145e+00
   5.0364940e+01   6.8817738e+00
   5.0671569e+01   7.3117841e+00
   5.0986533e+01   7.1777458e+00
   5.1301469e+01   7.0137319e+00
   5.1616409e+01   7.0709209e+00
   5.1923881e+01   7.1071867e+00
   5.2231195e+01   7.1002843e+00
   5.2526259e+01   7.2114404e+00
   5.2833592e+01   7.2403401e+00
   5.3140963e+01   7.2329818e+00
   5.3433279e+01   7.1469192e+00
   5.3725628e+01   7.1527430e+00
   5.4021724e+01   7.1797501e+00
   5.4317818e+01   7.1385853e+00
   5.4612405e+01   7.2935091e+00
   5.4903609e+01   7.2716201e+00
   5.5190347e+01   7.2232822e+00
   5.5477123e+01   7.0686493e+00
   5.5756713e+01   8.0758009e+00
   5.6043511e+01   7.6972592e+00
   5.6321080e+01   7.6393127e+00
   5.6579059e+01   7.5665473e+00
   5.6828294e+01   7.7139661e+00
   5.7088952e+01   7.9468392e+00
   5.7349579e+01   7.8936475e+00
   5.7604350e+01   8.1864841e+00
   5.7831962e+01   8.0145197e+00
   5.8059582e+01   7.4544290e+00
   5.8287193e+01   7.3517733e+00
   5.8514805e+01   8.1392810e+00
   5.8742251e+01   7.9611407e+00
   5.8938723e+01   7.6843850e+00
   5.9141074e+01   7.2507550e+00
   5.9343401e+01   7.2724396e+00
   5.9545765e+01   7.1798558e+00
   5.9740683e+01   7.5833236e+00
   5.9924713e+01   7.4596333e+00
   6.0105046e+01   7.3691590e+00
   6.0285373e+01   7.3640318e+00
   6.0465708e+01   7.4515198e+00
   6.0640752e+01   7.4444629e+00
   6.0798617e+01   7.1192660e+00
   6.0956100e+01   7.9532723e+00
   6.1099963e+01   7.3465243e+00
   6.1257440e+01   7.2137854e+00
   6.1414910e+01   7.0279193e+00
   6.1566219e+01   7.0267508e+00
   6.1711437e+01   7.1561270e+00
   6.1853045e+01   7.2506834e+00
   6.1998247e+01   7.1988311e+00
   6.2141202e+01   7.1167212e+00
   6.2275853e+01   7.2591523e+00
   6.2394047e+01   7.0729558e+00
   6.2512239e+01   7.3901129e+00
   6.2630424e+01   7.3442746e+00
   6.2748609e+01   7.2454365e+00
   6.2865338e+01   7.1795760e+00
   6.2974494e+01   7.2074945e+00
   6.3083646e+01   7.1757800e+00
   6.3192797e+01   7.6579628e+00
   6.3301953e+01   8.1549223e+00
   6.3411085e+01   7.4941737e+00
   6.3502040e+01   7.1730388e+00
   6.3595824e+01   7.0604037e+00
   6.3689591e+01   7.5242531e+00
   6.3783358e+01   7.7783288e+00
   6.3877125e+01   6.9847741e+00
   6.3935155e+01   6.7854661e+00
   6.3991199e+01   6.7882171e+00
   6.4047243e+01   6.7580192e+00
   6.4103287e+01   6.6924540e+00
   6.4159333e+01   6.6612782e+00


==> input/C_Jinput-custom_optimal_SNR10_link6_BS3-MT10b-9a_Tx2V4V6V8V-Rx5Vl5Vu6Vl6Vu_128_161_lower_averaged-16_lseg16_DPmode0.dat <==
   0.0000000e+00   9.2615335e+00
   2.3024741e-01   9.2741279e+00
   4.8088817e-01   9.3465497e+00
   7.3155162e-01   9.5380298e+00
   9.7621013e-01   9.1167903e+00
   1.2268863e+00   8.7611390e+00
   1.5544393e+00   9.1063508e+00
   1.9195151e+00   8.8377634e+00
   2.2804012e+00   9.0169952e+00
   2.6487349e+00   9.0765341e+00
   3.0169927e+00   9.3511030e+00
   3.4421200e+00   9.2959820e+00
   3.9289218e+00   8.9097413e+00
   4.4076760e+00   8.6272319e+00
   4.8944644e+00   8.7926466e+00
   5.3596695e+00   9.1940284e+00
   5.8401874e+00   8.9867735e+00
   6.3133277e+00   8.6876537e+00
   6.7766018e+00   8.8038750e+00
   7.2511953e+00   9.0035007e+00
   7.7199386e+00   9.0578249e+00
   8.1936810e+00   8.8720987e+00
   8.6624345e+00   8.5647117e+00
   9.1311934e+00   8.8736412e+00
   9.5973545e+00   9.0510104e+00
   1.0066137e+01   8.6703969e+00
   1.0534901e+01   8.8170934e+00
   1.1000089e+01   8.3966524e+00
   1.1468949e+01   8.4592110e+00
   1.1930358e+01   8.6654246e+00
   1.2399179e+01   8.8847008e+00
   1.2867954e+01   8.4801243e+00
   1.3334352e+01   8.3389544e+00
   1.3802896e+01   8.1576328e+00
   1.4271458e+01   8.5754638e+00
   1.4736457e+01   7.8339899e+00
   1.5204964e+01   7.9789496e+00
   1.5671168e+01   8.2295614e+00
   1.6133762e+01   8.4390036e+00
   1.6596952e+01   8.3857485e+00
   1.7061734e+01   8.5568892e+00
   1.7526526e+01   8.4896712e+00
   1.7991380e+01   8.4570506e+00
   1.8453518e+01   8.7945646e+00
   1.8918548e+01   8.8864438e+00
   1.9379946e+01   9.0296560e+00
   1.9842721e+01   8.9264466e+00
   2.0308652e+01   8.5452230e+00
   2.0777208e+01   9.0974943e+00
   2.1245784e+01   8.8569370e+00
   2.1711619e+01   8.8429945e+00
   2.2166183e+01   8.9806594e+00
   2.2627886e+01   8.8983203e+00
   2.3094765e+01   9.1320470e+00
   2.3539509e+01   9.4108936e+00
   2.4000164e+01   8.9094664e+00
   2.4466955e+01   8.7806151e+00
   2.4903296e+01   9.1068033e+00
   2.5353257e+01   9.2302435e+00
   2.5809132e+01   9.1847378e+00
   2.6264936e+01   9.5729694e+00
   2.6720775e+01   9.1252624e+00
   2.7169173e+01   9.0944307e+00
   2.7629258e+01   9.3161029e+00
   2.8087012e+01   9.2698878e+00
   2.8548340e+01   9.4025848e+00
   2.9009657e+01   9.5429838e+00
   2.9470357e+01   8.9801961e+00
   2.9929407e+01   9.2401281e+00
   3.0380910e+01   9.3367513e+00
   3.0831672e+01   9.5884177e+00
   3.1289262e+01   9.4354119e+00
   3.1743173e+01   9.2523726e+00
   3.2202978e+01   9.0382710e+00
   3.2665314e+01   9.0457415e+00
   3.3134181e+01   9.1942030e+00
   3.3603045e+01   9.3484910e+00
   3.4061766e+01   8.8702751e+00
   3.4524193e+01   9.0303038e+00
   3.4983509e+01   9.1301180e+00
   3.5432712e+01   8.7481751e+00
   3.5881986e+01   8.5603549e+00
   3.6341438e+01   8.7992207e+00
   3.6790838e+01   8.7147718e+00
   3.7254100e+01   8.8857548e+00
   3.7695747e+01   8.3195532e+00
   3.8158786e+01   8.7799845e+00
   3.8610717e+01   8.8132247e+00
   3.9043215e+01   8.7083291e+00
   3.9497737e+01   9.0959886e+00
   3.9958787e+01   9.0543320e+00
   4.0419792e+01   8.6459486e+00
   4.0876933e+01   8.7841772e+00
   4.1337963e+01   8.9456212e+00
   4.1796450e+01   8.8127136e+00
   4.2253984e+01   9.0901033e+00
   4.2709916e+01   8.7162522e+00
   4.3167463e+01   8.5675321e+00
   4.3625007e+01   8.3380615e+00
   4.4073237e+01   8.3726679e+00
   4.4524943e+01   8.4840656e+00
   4.4976619e+01   8.0455946e+00
   4.5423824e+01   7.9118086e+00
   4.5875490e+01   8.6634957e+00
   4.6303149e+01   7.9171636e+00
   4.6707984e+01   8.1035840e+00
   4.7103920e+01   6.9386371e+00
   4.7508797e+01   7.1487018e+00
   4.7902059e+01   7.2638845e+00
   4.8292413e+01   7.0488822e+00
   4.8646653e+01   7.0480908e+00
   4.8999542e+01   7.1439248e+00
   4.9353752e+01   7.1251631e+00
   4.9708037e+01   7.1210894e+00
   5.0049795e+01   7.0852030e+00
   5.0364940e+01   7.4261330e+00
   5.0671569e+01   7.5359805e+00
   5.0986533e+01   7.0318558e+00
   5.1301469e+01   7.3558234e+00
   5.1616409e+01   7.7400395e+00
   5.1923881e+01   7.1540817e+00
   5.2231195e+01   7.2191665e+00
   5.2526259e+01   7.0735547e+00
   5.2833592e+01   7.1298782e+00
   5.3140963e+01   7.1910027e+00
   5.3433279e+01   7.0676588e+00
   5.3725628e+01   7.1713739e+00
   5.4021724e+01   7.2638305e+00
   5.4317818e+01   7.0242027e+00
   5.4612405e+01   7.1424141e+00
   5.4903609e+01   7.0871139e+00
   5.5190347e+01   7.1194764e+00
   5.5477123e+01   7.3513393e+00
   5.5756713e+01   7.5514678e+00
   5.6043511e+01   7.6453320e+00
   5.6321080e+01   7.4053532e+00
   5.6579059e+01   7.4426437e+00
   5.6828294e+01   7.5412195e+00
   5.7088952e+01   7.8238765e+00
   5.7349579e+01   7.5350726e+00
   5.7604350e+01   7.7147479e+00
   5.7831962e+01   8.1898702e+00
   5.8059582e+01   7.1152326e+00
   5.8287193e+01   7.5440189e+00
   5.8514805e+01   7.7284248e+00
   5.8742251e+01   7.6668234e+00
   5.8938723e+01   7.6793287e+00
   5.9141074e+01   7.2669108e+00
   5.9343401e+01   7.2821523e+00
   5.9545765e+01   7.1337002e+00
   5.9740683e+01   7.4266208e+00
   5.9924713e+01   7.3794035e+00
   6.0105046e+01   7.6466516e+00
   6.0285373e+01   7.3972118e+00
   6.0465708e+01   7.3584568e+00
   6.0640752e+01   7.3110480e+00
   6.0798617e+01   7.4791573e+00
   6.0956100e+01   7.6182410e+00
   6.1099963e+01   7.2940111e+00
   6.1257440e+01   7.2422755e+00
   6.1414910e+01   7.1841110e+00
   6.1566219e+01   7.1603539e+00
   6.1711437e+01   7.1341209e+00
   6.1853045e+01   7.2012468e+00
   6.1998247e+01   7.1609446e+00
   6.2141202e+01   7.2031093e+00
   6.2275853e+01   7.2983110e+00
   6.2394047e+01   7.2803921e+00
   6.2512239e+01   7.2140058e+00
   6.2630424e+01   7.0012599e+00
   6.2748609e+01   7.1332728e+00
   6.2865338e+01   7.1987620e+00
   6.2974494e+01   7.1367146e+00
   6.3083646e+01   7.4895213e+00
   6.3192797e+01   7.6063822e+00
   6.3301953e+01   7.7787768e+00
   6.3411085e+01   7.4704754e+00
   6.3502040e+01   7.4134255e+00
   6.3595824e+01   7.7001197e+00
   6.3689591e+01   7.1915603e+00
   6.3783358e+01   7.3978730e+00
   6.3877125e+01   7.1631920e+00
   6.3935155e+01   6.6202858e+00
   6.3991199e+01   6.6502152e+00
   6.4047243e+01   6.6251197e+00
   6.4103287e+01   6.6480230e+00
   6.4159333e+01   6.6359830e+00


==> input/C_Jinput-custom_optimal_SNR10_link6_BS3-MT10b-9a_Tx2V8V2H8H-Rx5Vl5Vu5Hl5Hu_128_161_lower_averaged-16_lseg16_DPmode1.dat <==
   0.0000000e+00   7.9413233e+00
   2.3024741e-01   7.8366483e+00
   4.8088817e-01   7.8538415e+00
   7.3155162e-01   8.3204102e+00
   9.7621013e-01   7.7752785e+00
   1.2268863e+00   7.7736709e+00
   1.5544393e+00   8.0253235e+00
   1.9195151e+00   7.9544120e+00
   2.2804012e+00   8.0236976e+00
   2.6487349e+00   8.1734775e+00
   3.0169927e+00   8.4301709e+00
   3.4421200e+00   8.2101573e+00
   3.9289218e+00   7.8969731e+00
   4.4076760e+00   7.6608982e+00
   4.8944644e+00   8.3449779e+00
   5.3596695e+00   8.2452745e+00
   5.8401874e+00   8.1117364e+00
   6.3133277e+00   8.0605102e+00
   6.7766018e+00   8.2392404e+00
   7.2511953e+00   7.9742671e+00
   7.7199386e+00   8.1265060e+00
   8.1936810e+00   8.2781785e+00
   8.6624345e+00   8.0781518e+00
   9.1311934e+00   8.2149135e+00
   9.5973545e+00   7.7249052e+00
   1.0066137e+01   7.8245523e+00
   1.0534901e+01   7.9857018e+00
   1.1000089e+01   7.9734038e+00
   1.1468949e+01   7.8181045e+00
   1.1930358e+01   7.9888553e+00
   1.2399179e+01   7.8606473e+00
   1.2867954e+01   8.1293245e+00
   1.3334352e+01   8.2030449e+00
   1.3802896e+01   8.3512880e+00
   1.4271458e+01   8.0953572e+00
   1.4736457e+01   8.4867253e+00
   1.5204964e+01   8.1153654e+00
   1.5671168e+01   8.2164361e+00
   1.6133762e+01   8.2167131e+00
   1.6596952e+01   7.9077093e+00
   1.7061734e+01   8.0882165e+00
   1.7526526e+01   7.9109959e+00
   1.7991380e+01   7.8552143e+00
   1.8453518e+01   7.7517068e+00
   1.8918548e+01   8.2266278e+00
   1.9379946e+01   8.3340400e+00
   1.9842721e+01   7.9069702e+00
   2.0308652e+01   7.8659299e+00
   2.0777208e+01   8.1218590e+00
   2.1245784e+01   8.0687968e+00
   2.1711619e+01   7.8915329e+00
   2.2166183e+01   8.1887957e+00
   2.2627886e+01   7.9071717e+00
   2.3094765e+01   8.1635989e+00
   2.3539509e+01   8.4161497e+00
   2.4000164e+01   8.0137462e+00
   2.4466955e+01   7.8224476e+00
   2.4903296e+01   8.0194352e+00
   2.5353257e+01   8.3842166e+00
   2.5809132e+01   8.1228074e+00
   2.6264936e+01   8.6126427e+00
   2.6720775e+01   8.1303467e+00
   2.7169173e+01   8.6449415e+00
   2.7629258e+01   8.5040931e+00
   2.8087012e+01   8.6452290e+00
   2.8548340e+01   8.0674471e+00
   2.9009657e+01   8.4896007e+00
   2.9470357e+01   8.0238848e+00
   2.9929407e+01   7.8139531e+00
   3.0380910e+01   7.9227281e+00
   3.0831672e+01   7.9794446e+00
   3.1289262e+01   7.7764202e+00
   3.1743173e+01   7.6891535e+00
   3.2202978e+01   7.6360575e+00
   3.2665314e+01   8.4179299e+00
   3.3134181e+01   8.0255370e+00
   3.3603045e+01   8.5184399e+00
   3.4061766e+01   7.9795734e+00
   3.4524193e+01   8.1665630e+00
   3.4983509e+01   8.0653558e+00
   3.5432712e+01   7.4107753e+00
   3.5881986e+01   7.5490104e+00
   3.6341438e+01   7.6292495e+00
   3.6790838e+01   7.7904862e+00
   3.7254100e+01   7.6096711e+00
   3.7695747e+01   7.1088531e+00
   3.8158786e+01   7.8649464e+00
   3.8610717e+01   8.0822658e+00
   3.9043215e+01   7.9691148e+00
   3.9497737e+01   8.1529606e+00
   3.9958787e+01   7.7175437e+00
   4.0419792e+01   8.0996670e+00
   4.0876933e+01   7.6740975e+00
   4.1337963e+01   7.8241486e+00
   4.1796450e+01   7.6919786e+00
   4.2253984e+01   7.7612675e+00
   4.2709916e+01   7.9111700e+00
   4.3167463e+01   7.7234080e+00
   4.3625007e+01   7.8371853e+00
   4.4073237e+01   7.6830260e+00
   4.4524943e+01   7.7251150e+00
   4.4976619e+01   7.2589348e+00
   4.5423824e+01   7.3884010e+00
   4.5875490e+01   7.6598083e+00
   4.6303149e+01   7.9976500e+00
   4.6707984e+01   7.7689146e+00
   4.7103920e+01   7.2977102e+00
   4.7508797e+01   7.4948982e+00
   4.7902059e+01   7.7852345e+00
   4.8292413e+01   8.5315574e+00
   4.8646653e+01   8.2331300e+00
   4.8999542e+01   8.3864233e+00
   4.9353752e+01   8.5073801e+00
   4.9708037e+01   8.5584431e+00
   5.0049795e+01   8.1640650e+00
   5.0364940e+01   7.3119735e+00
   5.0671569e+01   7.2647695e+00
   5.0986533e+01   7.7819339e+00
   5.1301469e+01   8.4177248e+00
   5.1616409e+01   8.3248211e+00
   5.1923881e+01   8.3613308e+00
   5.2231195e+01   8.5684093e+00
   5.2526259e+01   8.3521023e+00
   5.2833592e+01   8.6252731e+00
   5.3140963e+01   8.3158550e+00
   5.3433279e+01   8.4601957e+00
   5.3725628e+01   8.6015005e+00
   5.4021724e+01   8.4080409e+00
   5.4317818e+01   7.8151115e+00
   5.4612405e+01   8.6153231e+00
   5.4903609e+01   8.5565941e+00
   5.5190347e+01   8.5462734e+00
   5.5477123e+01   7.9633684e+00
   5.5756713e+01   7.1159164e+00
   5.6043511e+01   7.2040661e+00
   5.6321080e+01   7.8467405e+00
   5.6579059e+01   7.3682235e+00
   5.6828294e+01   7.2786355e+00
   5.7088952e+01   7.5711768e+00
   5.7349579e+01   7.5395324e+00
   5.7604350e+01   6.7475645e+00
   5.7831962e+01   7.2452876e+00
   5.8059582e+01   6.7721830e+00
   5.8287193e+01   7.9088430e+00
   5.8514805e+01   7.1142864e+00
   5.8742251e+01   7.3430868e+00
   5.8938723e+01   7.4004657e+00
   5.9141074e+01   7.7361033e+00
   5.9343401e+01   8.3771029e+00
   5.9545765e+01   7.6544115e+00
   5.9740683e+01   7.2700196e+00
   5.9924713e+01   7.9776662e+00
   6.0105046e+01   7.4904142e+00
   6.0285373e+01   7.8617684e+00
   6.0465708e+01   8.1629171e+00
   6.0640752e+01   7.4831119e+00
   6.0798617e+01   7.9358035e+00
   6.0956100e+01   7.1836524e+00
   6.1099963e+01   8.0126325e+00
   6.1257440e+01   8.1894497e+00
   6.1414910e+01   7.8738153e+00
   6.1566219e+01   8.2239638e+00
   6.1711437e+01   7.8120198e+00
   6.1853045e+01   8.3807439e+00
   6.1998247e+01   7.8926045e+00
   6.2141202e+01   8.0606127e+00
   6.2275853e+01   8.3821495e+00
   6.2394047e+01   8.3535543e+00
   6.2512239e+01   7.1716633e+00
   6.2630424e+01   7.1065862e+00
   6.2748609e+01   8.2374472e+00
   6.2865338e+01   8.3608518e+00
   6.2974494e+01   8.6026279e+00
   6.3083646e+01   8.2474482e+00
   6.3192797e+01   7.6339090e+00
   6.3301953e+01   7.3786994e+00
   6.3411085e+01   7.3362850e+00
   6.3502040e+01   7.8218009e+00
   6.3595824e+01   8.2308182e+00
   6.3689591e+01   8.1581967e+00
   6.3783358e+01   7.6197585e+00
   6.3877125e+01   7.3892163e+00
   6.3935155e+01   7.4049665e+00
   6.3991199e+01   7.4641456e+00
   6.4047243e+01   7.4338188e+00
   6.4103287e+01   7.4263754e+00
   6.4159333e+01   7.4408067e+00


==> input/C_Jinput_optimal_SNR10_link6_BS3-MT10b-9a_Tx2H4H6H8H-Rx5Hl5Hu6Hl6Hu_128_161_lower_averaged-16_lseg16_DPmode0.dat <==
   0.0000000e+00   8.8419458e+00
   2.3024741e-01   9.2722345e+00
   4.8088817e-01   8.8933811e+00
   7.3155162e-01   8.9394586e+00
   9.7621013e-01   9.3314732e+00
   1.2268863e+00   8.9938140e+00
   1.5544393e+00   9.1682836e+00
   1.9195151e+00   9.0989345e+00
   2.2804012e+00   9.1763378e+00
   2.6487349e+00   9.2623388e+00
   3.0169927e+00   9.4725251e+00
   3.4421200e+00   8.7170307e+00
   3.9289218e+00   8.2258645e+00
   4.4076760e+00   8.8333450e+00
   4.8944644e+00   8.6600542e+00
   5.3596695e+00   8.7304897e+00
   5.8401874e+00   8.5788816e+00
   6.3133277e+00   9.0942184e+00
   6.7766018e+00   8.9202761e+00
   7.2511953e+00   8.8380171e+00
   7.7199386e+00   8.8053304e+00
   8.1936810e+00   8.8182724e+00
   8.6624345e+00   9.3713283e+00
   9.1311934e+00   9.2287639e+00
   9.5973545e+00   8.9980795e+00
   1.0066137e+01   8.8424632e+00
   1.0534901e+01   9.0736624e+00
   1.1000089e+01   8.6404417e+00
   1.1468949e+01   8.5520418e+00
   1.1930358e+01   8.2324273e+00
   1.2399179e+01   7.8506267e+00
   1.2867954e+01   7.6102635e+00
   1.3334352e+01   7.2750310e+00
   1.3802896e+01   7.2371421e+00
   1.4271458e+01   7.3233470e+00
   1.4736457e+01   7.2473075e+00
   1.5204964e+01   7.1425298e+00
   1.5671168e+01   7.3431803e+00
   1.6133762e+01   7.5894432e+00
   1.6596952e+01   7.9287473e+00
   1.7061734e+01   7.7961039e+00
   1.7526526e+01   8.0558485e+00
   1.7991380e+01   8.0278729e+00
   1.8453518e+01   7.5027659e+00
   1.8918548e+01   7.7514687e+00
   1.9379946e+01   7.7826141e+00
   1.9842721e+01   8.1166604e+00
   2.0308652e+01   8.0651988e+00
   2.0777208e+01   7.9782013e+00
   2.1245784e+01   8.2779751e+00
   2.1711619e+01   8.5314520e+00
   2.2166183e+01   8.9761570e+00
   2.2627886e+01   8.6979853e+00
   2.3094765e+01   8.8379407e+00
   2.3539509e+01   8.9377348e+00
   2.4000164e+01   9.1740528e+00
   2.4466955e+01   9.0323531e+00
   2.4903296e+01   9.0863873e+00
   2.5353257e+01   9.3491031e+00
   2.5809132e+01   8.8522897e+00
   2.6264936e+01   9.4864654e+00
   2.6720775e+01   9.2230388e+00
   2.7169173e+01   9.4909348e+00
   2.7629258e+01   9.0853137e+00
   2.8087012e+01   9.2304393e+00
   2.8548340e+01   9.3969976e+00
   2.9009657e+01   9.6663849e+00
   2.9470357e+01   9.5246558e+00
   2.9929407e+01   9.2636167e+00
   3.0380910e+01   9.5024630e+00
   3.0831672e+01   9.1958474e+00
   3.1289262e+01   9.2048911e+00
   3.1743173e+01   9.4089229e+00
   3.2202978e+01   9.0768462e+00
   3.2665314e+01   9.1140682e+00
   3.3134181e+01   9.0101900e+00
   3.3603045e+01   9.3960483e+00
   3.4061766e+01   9.2214964e+00
   3.4524193e+01   8.9382083e+00
   3.4983509e+01   8.7589310e+00
   3.5432712e+01   9.0469658e+00
   3.5881986e+01   9.1929451e+00
   3.6341438e+01   9.2699098e+00
   3.6790838e+01   9.0774155e+00
   3.7254100e+01   9.3926646e+00
   3.7695747e+01   9.4295421e+00
   3.8158786e+01   9.5373488e+00
   3.8610717e+01   9.4225250e+00
   3.9043215e+01   9.5158280e+00
   3.9497737e+01   9.3128661e+00
   3.9958787e+01   9.0135664e+00
   4.0419792e+01   9.3643836e+00
   4.0876933e+01   9.2043732e+00
   4.1337963e+01   9.2652437e+00
   4.1796450e+01   9.1020894e+00
   4.2253984e+01   8.8532307e+00
   4.2709916e+01   9.1105401e+00
   4.3167463e+01   8.8948696e+00
   4.3625007e+01   8.7971768e+00
   4.4073237e+01   8.7256340e+00
   4.4524943e+01   8.0183941e+00
   4.4976619e+01   8.5770688e+00
   4.5423824e+01   8.6893101e+00
   4.5875490e+01   7.9535278e+00
   4.6303149e+01   7.9179577e+00
   4.6707984e+01   8.1087315e+00
   4.7103920e+01   7.3889747e+00
   4.7508797e+01   7.3269986e+00
   4.7902059e+01   7.0157041e+00
   4.8292413e+01   7.1158211e+00
   4.8646653e+01   7.0421463e+00
   4.8999542e+01   7.2890601e+00
   4.9353752e+01   7.1171398e+00
   4.9708037e+01   7.0601770e+00
   5.0049795e+01   7.0433833e+00
   5.0364940e+01   7.0495612e+00
   5.0671569e+01   7.3281108e+00
   5.0986533e+01   7.2110788e+00
   5.1301469e+01   6.9833021e+00
   5.1616409e+01   7.0393574e+00
   5.1923881e+01   7.1334449e+00
   5.2231195e+01   7.0989410e+00
   5.2526259e+01   7.2119624e+00
   5.2833592e+01   7.2403721e+00
   5.3140963e+01   7.2424449e+00
   5.3433279e+01   7.2043679e+00
   5.3725628e+01   7.1433771e+00
   5.4021724e+01   7.2051532e+00
   5.4317818e+01   7.2008259e+00
   5.4612405e+01   7.2924082e+00
   5.4903609e+01   7.2672838e+00
   5.5190347e+01   7.2258660e+00
   5.5477123e+01   6.9680080e+00
   5.5756713e+01   8.1384005e+00
   5.6043511e+01   7.7165203e+00
   5.6321080e+01   7.7101740e+00
   5.6579059e+01   7.7517997e+00
   5.6828294e+01   7.7895309e+00
   5.7088952e+01   7.9913317e+00
   5.7349579e+01   7.8930444e+00
   5.7604350e+01   8.2470354e+00
   5.7831962e+01   8.1252643e+00
   5.8059582e+01   7.2946363e+00
   5.8287193e+01   7.2385966e+00
   5.8514805e+01   8.2409202e+00
   5.8742251e+01   7.9851914e+00
   5.8938723e+01   7.8112165e+00
   5.9141074e+01   7.2185182e+00
   5.9343401e+01   7.2760483e+00
   5.9545765e+01   7.3105265e+00
   5.9740683e+01   7.6004548e+00
   5.9924713e+01   7.4588140e+00
   6.0105046e+01   7.4353121e+00
   6.0285373e+01   7.3488398e+00
   6.0465708e+01   7.5094170e+00
   6.0640752e+01   7.4698818e+00
   6.0798617e+01   7.1985951e+00
   6.0956100e+01   7.9362631e+00
   6.1099963e+01   7.3796230e+00
   6.1257440e+01   7.1080486e+00
   6.1414910e+01   7.1560370e+00
   6.1566219e+01   7.0646957e+00
   6.1711437e+01   7.2199807e+00
   6.1853045e+01   7.2451122e+00
   6.1998247e+01   7.2748558e+00
   6.2141202e+01   7.1436907e+00
   6.2275853e+01   7.2617417e+00
   6.2394047e+01   7.1269590e+00
   6.2512239e+01   7.5156715e+00
   6.2630424e+01   7.2397781e+00
   6.2748609e+01   7.2729325e+00
   6.2865338e+01   7.1699713e+00
   6.2974494e+01   7.2061304e+00
   6.3083646e+01   7.2296372e+00
   6.3192797e+01   7.8125950e+00
   6.3301953e+01   8.2346682e+00
   6.3411085e+01   7.9052531e+00
   6.3502040e+01   7.3862329e+00
   6.3595824e+01   7.1545599e+00
   6.3689591e+01   7.5714508e+00
   6.3783358e+01   8.0028556e+00
   6.3877125e+01   7.1595237e+00
   6.3935155e+01   6.9592687e+00
   6.3991199e+01   7.0126958e+00
   6.4047243e+01   6.9583212e+00
   6.4103287e+01   6.8757979e+00
   6.4159333e+01   6.8670416e+00


==> input/C_Jinput_optimal_SNR10_link6_BS3-MT10b-9a_Tx2V4V6V8V-Rx5Vl5Vu6Vl6Vu_128_161_lower_averaged-16_lseg16_DPmode0.dat <==
   0.0000000e+00   9.2229598e+00
   2.3024741e-01   9.3259419e+00
   4.8088817e-01   9.3812134e+00
   7.3155162e-01   9.6614073e+00
   9.7621013e-01   9.1277912e+00
   1.2268863e+00   8.9116124e+00
   1.5544393e+00   9.1647884e+00
   1.9195151e+00   8.8875932e+00
   2.2804012e+00   9.1882697e+00
   2.6487349e+00   9.2895287e+00
   3.0169927e+00   9.5273616e+00
   3.4421200e+00   9.5054440e+00
   3.9289218e+00   9.1192627e+00
   4.4076760e+00   8.7061096e+00
   4.8944644e+00   8.9748382e+00
   5.3596695e+00   9.3528320e+00
   5.8401874e+00   9.1623179e+00
   6.3133277e+00   8.8661734e+00
   6.7766018e+00   8.9863047e+00
   7.2511953e+00   9.0853067e+00
   7.7199386e+00   9.2038892e+00
   8.1936810e+00   8.9912896e+00
   8.6624345e+00   8.6689869e+00
   9.1311934e+00   9.0147771e+00
   9.5973545e+00   9.2108774e+00
   1.0066137e+01   8.7785457e+00
   1.0534901e+01   9.0327179e+00
   1.1000089e+01   8.4422635e+00
   1.1468949e+01   8.5208325e+00
   1.1930358e+01   8.7551157e+00
   1.2399179e+01   9.0654177e+00
   1.2867954e+01   8.4741611e+00
   1.3334352e+01   8.4312532e+00
   1.3802896e+01   8.2472356e+00
   1.4271458e+01   8.6823122e+00
   1.4736457e+01   7.8740578e+00
   1.5204964e+01   7.9835713e+00
   1.5671168e+01   8.2225020e+00
   1.6133762e+01   8.5332767e+00
   1.6596952e+01   8.5496349e+00
   1.7061734e+01   8.6860444e+00
   1.7526526e+01   8.5794020e+00
   1.7991380e+01   8.6467283e+00
   1.8453518e+01   8.8674265e+00
   1.8918548e+01   8.9193291e+00
   1.9379946e+01   9.1461498e+00
   1.9842721e+01   9.0578630e+00
   2.0308652e+01   8.6808146e+00
   2.0777208e+01   9.3384419e+00
   2.1245784e+01   9.0671888e+00
   2.1711619e+01   8.9590158e+00
   2.2166183e+01   9.1537059e+00
   2.2627886e+01   9.0962926e+00
   2.3094765e+01   9.3424144e+00
   2.3539509e+01   9.5187433e+00
   2.4000164e+01   9.0857472e+00
   2.4466955e+01   8.7922522e+00
   2.4903296e+01   9.3528803e+00
   2.5353257e+01   9.3746669e+00
   2.5809132e+01   9.3605046e+00
   2.6264936e+01   9.4305067e+00
   2.6720775e+01   9.2953090e+00
   2.7169173e+01   9.2733108e+00
   2.7629258e+01   9.5217761e+00
   2.8087012e+01   9.4514024e+00
   2.8548340e+01   9.6220647e+00
   2.9009657e+01   9.6610092e+00
   2.9470357e+01   9.2266551e+00
   2.9929407e+01   9.5098670e+00
   3.0380910e+01   9.4824705e+00
   3.0831672e+01   9.7497018e+00
   3.1289262e+01   9.3403718e+00
   3.1743173e+01   9.3760825e+00
   3.2202978e+01   9.2122007e+00
   3.2665314e+01   9.2829426e+00
   3.3134181e+01   9.3837287e+00
   3.3603045e+01   9.5041747e+00
   3.4061766e+01   8.9747824e+00
   3.4524193e+01   9.1512448e+00
   3.4983509e+01   9.0396458e+00
   3.5432712e+01   8.7333049e+00
   3.5881986e+01   8.6995848e+00
   3.6341438e+01   9.0358141e+00
   3.6790838e+01   8.8915513e+00
   3.7254100e+01   8.8549472e+00
   3.7695747e+01   8.3957963e+00
   3.8158786e+01   8.8258564e+00
   3.8610717e+01   8.8960973e+00
   3.9043215e+01   8.7947369e+00
   3.9497737e+01   9.2608428e+00
   3.9958787e+01   9.2349536e+00
   4.0419792e+01   8.8035045e+00
   4.0876933e+01   9.0223358e+00
   4.1337963e+01   9.1503610e+00
   4.1796450e+01   8.9530119e+00
   4.2253984e+01   9.2430305e+00
   4.2709916e+01   9.0034323e+00
   4.3167463e+01   8.8000955e+00
   4.3625007e+01   8.5815386e+00
   4.4073237e+01   8.4973183e+00
   4.4524943e+01   8.7883099e+00
   4.4976619e+01   8.1877030e+00
   4.5423824e+01   8.1012908e+00
   4.5875490e+01   8.9021382e+00
   4.6303149e+01   7.9179024e+00
   4.6707984e+01   8.3792007e+00
   4.7103920e+01   6.9419434e+00
   4.7508797e+01   7.0505793e+00
   4.7902059e+01   7.0601875e+00
   4.8292413e+01   7.0462740e+00
   4.8646653e+01   7.0434239e+00
   4.8999542e+01   7.1481157e+00
   4.9353752e+01   7.1151381e+00
   4.9708037e+01   7.1162651e+00
   5.0049795e+01   7.0749586e+00
   5.0364940e+01   7.5848092e+00
   5.0671569e+01   7.4658315e+00
   5.0986533e+01   7.1517191e+00
   5.1301469e+01   7.3411923e+00
   5.1616409e+01   7.6899228e+00
   5.1923881e+01   7.0919974e+00
   5.2231195e+01   7.2204810e+00
   5.2526259e+01   7.1055089e+00
   5.2833592e+01   7.1310209e+00
   5.3140963e+01   7.1887501e+00
   5.3433279e+01   7.0747374e+00
   5.3725628e+01   7.1679146e+00
   5.4021724e+01   7.2406647e+00
   5.4317818e+01   7.1272411e+00
   5.4612405e+01   7.1798832e+00
   5.4903609e+01   7.1006502e+00
   5.5190347e+01   7.0999093e+00
   5.5477123e+01   7.4945881e+00
   5.5756713e+01   7.6954861e+00
   5.6043511e+01   7.7884571e+00
   5.6321080e+01   7.5349303e+00
   5.6579059e+01   7.4644469e+00
   5.6828294e+01   7.8520644e+00
   5.7088952e+01   8.1180299e+00
   5.7349579e+01   7.6493922e+00
   5.7604350e+01   7.7350029e+00
   5.7831962e+01   8.2240105e+00
   5.8059582e+01   6.9890245e+00
   5.8287193e+01   7.6569603e+00
   5.8514805e+01   7.8913892e+00
   5.8742251e+01   7.9348272e+00
   5.8938723e+01   7.8921586e+00
   5.9141074e+01   7.2876538e+00
   5.9343401e+01   7.2900031e+00
   5.9545765e+01   7.1905860e+00
   5.9740683e+01   7.5126752e+00
   5.9924713e+01   7.5462676e+00
   6.0105046e+01   7.9277049e+00
   6.0285373e+01   7.6830040e+00
   6.0465708e+01   7.3882854e+00
   6.0640752e+01   7.4462091e+00
   6.0798617e+01   7.7082714e+00
   6.0956100e+01   7.5769895e+00
   6.1099963e+01   7.2930121e+00
   6.1257440e+01   7.2251183e+00
   6.1414910e+01   7.2457043e+00
   6.1566219e+01   7.1959638e+00
   6.1711437e+01   7.2040704e+00
   6.1853045e+01   7.2088968e+00
   6.1998247e+01   7.1733975e+00
   6.2141202e+01   7.1995726e+00
   6.2275853e+01   7.2980057e+00
   6.2394047e+01   7.2803461e+00
   6.2512239e+01   7.3217546e+00
   6.2630424e+01   7.1969314e+00
   6.2748609e+01   7.1327326e+00
   6.2865338e+01   7.1950669e+00
   6.2974494e+01   7.0980830e+00
   6.3083646e+01   7.4029637e+00
   6.3192797e+01   7.6802542e+00
   6.3301953e+01   7.8698641e+00
   6.3411085e+01   7.7420956e+00
   6.3502040e+01   7.4823502e+00
   6.3595824e+01   7.6923625e+00
   6.3689591e+01   7.2091845e+00
   6.3783358e+01   7.3038221e+00
   6.3877125e+01   7.4512537e+00
   6.3935155e+01   6.8908113e+00
   6.3991199e+01   6.8644824e+00
   6.4047243e+01   6.8303842e+00
   6.4103287e+01   6.8733813e+00
   6.4159333e+01   6.8180174e+00


==> input/C_Jinput_optimal_SNR10_link6_BS3-MT10b-9a_Tx2V8V2H8H-Rx5Vl5Vu5Hl5Hu_128_161_lower_averaged-16_lseg16_DPmode1.dat <==
   0.0000000e+00   7.9885926e+00
   2.3024741e-01   7.9913006e+00
   4.8088817e-01   7.7841549e+00
   7.3155162e-01   8.1318213e+00
   9.7621013e-01   7.8516717e+00
   1.2268863e+00   7.7776651e+00
   1.5544393e+00   8.0671203e+00
   1.9195151e+00   8.0599435e+00
   2.2804012e+00   8.0440773e+00
   2.6487349e+00   8.1602818e+00
   3.0169927e+00   8.3222102e+00
   3.4421200e+00   8.2213942e+00
   3.9289218e+00   7.9052493e+00
   4.4076760e+00   7.9309956e+00
   4.8944644e+00   8.2961372e+00
   5.3596695e+00   8.3847044e+00
   5.8401874e+00   8.2539371e+00
   6.3133277e+00   8.1938053e+00
   6.7766018e+00   8.2464209e+00
   7.2511953e+00   8.1234810e+00
   7.7199386e+00   8.2833374e+00
   8.1936810e+00   8.3729209e+00
   8.6624345e+00   8.1519406e+00
   9.1311934e+00   8.2577273e+00
   9.5973545e+00   8.0325015e+00
   1.0066137e+01   7.9354965e+00
   1.0534901e+01   8.1409390e+00
   1.1000089e+01   7.9941114e+00
   1.1468949e+01   7.9457747e+00
   1.1930358e+01   8.1078963e+00
   1.2399179e+01   7.9000851e+00
   1.2867954e+01   8.1293444e+00
   1.3334352e+01   8.2151288e+00
   1.3802896e+01   8.3122839e+00
   1.4271458e+01   8.0894512e+00
   1.4736457e+01   8.4538412e+00
   1.5204964e+01   8.0949244e+00
   1.5671168e+01   8.1184389e+00
   1.6133762e+01   8.3489343e+00
   1.6596952e+01   7.9986340e+00
   1.7061734e+01   7.9392531e+00
   1.7526526e+01   8.0657415e+00
   1.7991380e+01   8.0163329e+00
   1.8453518e+01   7.9722657e+00
   1.8918548e+01   8.3268404e+00
   1.9379946e+01   8.2560934e+00
   1.9842721e+01   8.1040892e+00
   2.0308652e+01   7.9692273e+00
   2.0777208e+01   8.1063788e+00
   2.1245784e+01   8.2161364e+00
   2.1711619e+01   8.1068397e+00
   2.2166183e+01   8.2930350e+00
   2.2627886e+01   8.1262062e+00
   2.3094765e+01   8.3201141e+00
   2.3539509e+01   8.4628273e+00
   2.4000164e+01   8.2287604e+00
   2.4466955e+01   8.0598631e+00
   2.4903296e+01   8.2454047e+00
   2.5353257e+01   8.5876913e+00
   2.5809132e+01   8.2487298e+00
   2.6264936e+01   8.7061972e+00
   2.6720775e+01   8.2591590e+00
   2.7169173e+01   8.6747549e+00
   2.7629258e+01   8.6340716e+00
   2.8087012e+01   8.5713814e+00
   2.8548340e+01   8.1781786e+00
   2.9009657e+01   8.4451379e+00
   2.9470357e+01   7.9908283e+00
   2.9929407e+01   8.0054698e+00
   3.0380910e+01   8.1842083e+00
   3.0831672e+01   7.6800519e+00
   3.1289262e+01   7.7821411e+00
   3.1743173e+01   7.8819674e+00
   3.2202978e+01   7.8102448e+00
   3.2665314e+01   8.0689228e+00
   3.3134181e+01   8.1437278e+00
   3.3603045e+01   8.4956168e+00
   3.4061766e+01   8.1057353e+00
   3.4524193e+01   7.9276109e+00
   3.4983509e+01   7.7626101e+00
   3.5432712e+01   7.5078054e+00
   3.5881986e+01   7.6857566e+00
   3.6341438e+01   7.8842915e+00
   3.6790838e+01   8.0280179e+00
   3.7254100e+01   7.8091356e+00
   3.7695747e+01   7.3898581e+00
   3.8158786e+01   7.5462313e+00
   3.8610717e+01   7.7489451e+00
   3.9043215e+01   7.8078487e+00
   3.9497737e+01   8.2326165e+00
   3.9958787e+01   7.9326043e+00
   4.0419792e+01   8.0067804e+00
   4.0876933e+01   7.9228976e+00
   4.1337963e+01   8.0094328e+00
   4.1796450e+01   7.8590102e+00
   4.2253984e+01   7.8595850e+00
   4.2709916e+01   7.9301828e+00
   4.3167463e+01   7.8447117e+00
   4.3625007e+01   7.8339857e+00
   4.4073237e+01   7.7738547e+00
   4.4524943e+01   7.6846557e+00
   4.4976619e+01   7.5544920e+00
   4.5423824e+01   7.4291044e+00
   4.5875490e+01   7.6677232e+00
   4.6303149e+01   7.7389886e+00
   4.6707984e+01   7.8793119e+00
   4.7103920e+01   7.4294869e+00
   4.7508797e+01   7.4423733e+00
   4.7902059e+01   7.8010331e+00
   4.8292413e+01   8.5688787e+00
   4.8646653e+01   8.3669971e+00
   4.8999542e+01   8.4898747e+00
   4.9353752e+01   8.5072188e+00
   4.9708037e+01   8.5164464e+00
   5.0049795e+01   8.0418162e+00
   5.0364940e+01   7.5133591e+00
   5.0671569e+01   7.3784962e+00
   5.0986533e+01   8.1000779e+00
   5.1301469e+01   8.3878982e+00
   5.1616409e+01   8.3172401e+00
   5.1923881e+01   8.3491243e+00
   5.2231195e+01   8.5924341e+00
   5.2526259e+01   8.4232237e+00
   5.2833592e+01   8.6169746e+00
   5.3140963e+01   8.4323023e+00
   5.3433279e+01   8.5261582e+00
   5.3725628e+01   8.5827390e+00
   5.4021724e+01   8.4872147e+00
   5.4317818e+01   8.1962446e+00
   5.4612405e+01   8.6042714e+00
   5.4903609e+01   8.5422015e+00
   5.5190347e+01   8.5106922e+00
   5.5477123e+01   7.9371429e+00
   5.5756713e+01   7.2472612e+00
   5.6043511e+01   7.3347399e+00
   5.6321080e+01   7.7933961e+00
   5.6579059e+01   7.5103564e+00
   5.6828294e+01   7.4657926e+00
   5.7088952e+01   7.5777530e+00
   5.7349579e+01   7.4363870e+00
   5.7604350e+01   6.9232049e+00
   5.7831962e+01   7.3604685e+00
   5.8059582e+01   6.6573053e+00
   5.8287193e+01   7.5013177e+00
   5.8514805e+01   7.2714847e+00
   5.8742251e+01   7.6246364e+00
   5.8938723e+01   7.3050803e+00
   5.9141074e+01   7.7640575e+00
   5.9343401e+01   8.3694398e+00
   5.9545765e+01   7.6035424e+00
   5.9740683e+01   7.3947273e+00
   5.9924713e+01   7.7824745e+00
   6.0105046e+01   7.5713346e+00
   6.0285373e+01   7.5906514e+00
   6.0465708e+01   7.9952973e+00
   6.0640752e+01   7.5512301e+00
   6.0798617e+01   7.9543735e+00
   6.0956100e+01   7.4629794e+00
   6.1099963e+01   7.9774774e+00
   6.1257440e+01   8.1043172e+00
   6.1414910e+01   8.0453126e+00
   6.1566219e+01   8.2855861e+00
   6.1711437e+01   8.0024308e+00
   6.1853045e+01   8.3365305e+00
   6.1998247e+01   7.8706826e+00
   6.2141202e+01   8.0910947e+00
   6.2275853e+01   8.4084361e+00
   6.2394047e+01   8.4339480e+00
   6.2512239e+01   7.4491777e+00
   6.2630424e+01   7.2855544e+00
   6.2748609e+01   8.1985648e+00
   6.2865338e+01   8.4559670e+00
   6.2974494e+01   8.5756599e+00
   6.3083646e+01   8.4126766e+00
   6.3192797e+01   7.4843477e+00
   6.3301953e+01   7.4564526e+00
   6.3411085e+01   7.6919213e+00
   6.3502040e+01   7.7432848e+00
   6.3595824e+01   8.1601776e+00
   6.3689591e+01   8.1125605e+00
   6.3783358e+01   7.6372765e+00
   6.3877125e+01   7.6023476e+00
   6.3935155e+01   7.7043312e+00
   6.3991199e+01   7.6740813e+00
   6.4047243e+01   7.6710622e+00
   6.4103287e+01   7.7210155e+00
   6.4159333e+01   7.6564949e+00


==> input/Cav_Jinput-custom_optimal_link1_BS1-MT41a-42_Tx2H4H6H8H-Rx2Hl2Hu3Hl3Hu_128_161_lower_averaged-16_lseg16_DPmode0.dat <==
  -1.0000000e+01   9.7709346e-01
  -9.9000000e+00   9.9294317e-01
  -9.8000000e+00   1.0089717e+00
  -9.7000000e+00   1.0251794e+00
  -9.6000000e+00   1.0415647e+00
  -9.5000000e+00   1.0581290e+00
  -9.4000000e+00   1.0748731e+00
  -9.3000000e+00   1.0917926e+00
  -9.2000000e+00   1.1088895e+00
  -9.1000000e+00   1.1261627e+00
  -9.0000000e+00   1.1436121e+00
  -8.9000000e+00   1.1612363e+00
  -8.8000000e+00   1.1790326e+00
  -8.7000000e+00   1.1970070e+00
  -8.6000000e+00   1.2151493e+00
  -8.5000000e+00   1.2334725e+00
  -8.4000000e+00   1.2519768e+00
  -8.3000000e+00   1.2706446e+00
  -8.2000000e+00   1.2894943e+00
  -8.1000000e+00   1.3085216e+00
  -8.0000000e+00   1.3277235e+00
  -7.9000000e+00   1.3470666e+00
  -7.8000000e+00   1.3665727e+00
  -7.7000000e+00   1.3862522e+00
  -7.6000000e+00   1.4061057e+00
  -7.5000000e+00   1.4261132e+00
  -7.4000000e+00   1.4462778e+00
  -7.3000000e+00   1.4666059e+00
  -7.2000000e+00   1.4870991e+00
  -7.1000000e+00   1.5077539e+00
  -7.0000000e+00   1.5286031e+00
  -6.9000000e+00   1.5496396e+00
  -6.8000000e+00   1.5708689e+00
  -6.7000000e+00   1.5922950e+00
  -6.6000000e+00   1.6139174e+00
  -6.5000000e+00   1.6357137e+00
  -6.4000000e+00   1.6576846e+00
  -6.3000000e+00   1.6798553e+00
  -6.2000000e+00   1.7022250e+00
  -6.1000000e+00   1.7247715e+00
  -6.0000000e+00   1.7475000e+00
  -5.9000000e+00   1.7704385e+00
  -5.8000000e+00   1.7936094e+00
  -5.7000000e+00   1.8170089e+00
  -5.6000000e+00   1.8405923e+00
  -5.5000000e+00   1.8643545e+00
  -5.4000000e+00   1.8883262e+00
  -5.3000000e+00   1.9125150e+00
  -5.2000000e+00   1.9368868e+00
  -5.1000000e+00   1.9614578e+00
  -5.0000000e+00   1.9862525e+00
  -4.9000000e+00   2.0112701e+00
  -4.8000000e+00   2.0365476e+00
  -4.7000000e+00   2.0620744e+00
  -4.6000000e+00   2.0878391e+00
  -4.5000000e+00   2.1138655e+00
  -4.4000000e+00   2.1401503e+00
  -4.3000000e+00   2.1666852e+00
  -4.2000000e+00   2.1934855e+00
  -4.1000000e+00   2.2205256e+00
  -4.0000000e+00   2.2478149e+00
  -3.9000000e+00   2.2753609e+00
  -3.8000000e+00   2.3031885e+00
  -3.7000000e+00   2.3313035e+00
  -3.6000000e+00   2.3596940e+00
  -3.5000000e+00   2.3883223e+00
  -3.4000000e+00   2.4172089e+00
  -3.3000000e+00   2.4463525e+00
  -3.2000000e+00   2.4757482e+00
  -3.1000000e+00   2.5053990e+00
  -3.0000000e+00   2.5353366e+00
  -2.9000000e+00   2.5655690e+00
  -2.8000000e+00   2.5960908e+00
  -2.7000000e+00   2.6268628e+00
  -2.6000000e+00   2.6578750e+00
  -2.5000000e+00   2.6891434e+00
  -2.4000000e+00   2.7206760e+00
  -2.3000000e+00   2.7524716e+00
  -2.2000000e+00   2.7845525e+00
  -2.1000000e+00   2.8169525e+00
  -2.0000000e+00   2.8496543e+00
  -1.9000000e+00   2.8826427e+00
  -1.8000000e+00   2.9158803e+00
  -1.7000000e+00   2.9493577e+00
  -1.6000000e+00   2.9831541e+00
  -1.5000000e+00   3.0172356e+00
  -1.4000000e+00   3.0516157e+00
  -1.3000000e+00   3.0863189e+00
  -1.2000000e+00   3.1213370e+00
  -1.1000000e+00   3.1565928e+00
  -1.0000000e+00   3.1921457e+00
  -9.0000000e-01   3.2279602e+00
  -8.0000000e-01   3.2640909e+00
  -7.0000000e-01   3.3005795e+00
  -6.0000000e-01   3.3373720e+00
  -5.0000000e-01   3.3744817e+00
  -4.0000000e-01   3.4118866e+00
  -3.0000000e-01   3.4496247e+00
  -2.0000000e-01   3.4876670e+00
  -1.0000000e-01   3.5260494e+00
   0.0000000e+00   3.5647990e+00
   1.0000000e-01   3.6038608e+00
   2.0000000e-01   3.6431928e+00
   3.0000000e-01   3.6828017e+00
   4.0000000e-01   3.7227520e+00
   5.0000000e-01   3.7630582e+00
   6.0000000e-01   3.8037200e+00
   7.0000000e-01   3.8447270e+00
   8.0000000e-01   3.8860497e+00
   9.0000000e-01   3.9277893e+00
   1.0000000e+00   3.9698792e+00
   1.1000000e+00   4.0123893e+00
   1.2000000e+00   4.0553227e+00
   1.3000000e+00   4.0986821e+00
   1.4000000e+00   4.1424127e+00
   1.5000000e+00   4.1865513e+00
   1.6000000e+00   4.2310883e+00
   1.7000000e+00   4.2759911e+00
   1.8000000e+00   4.3212973e+00
   1.9000000e+00   4.3668707e+00
   2.0000000e+00   4.4127930e+00
   2.1000000e+00   4.4590543e+00
   2.2000000e+00   4.5055871e+00
   2.3000000e+00   4.5524933e+00
   2.4000000e+00   4.5997953e+00
   2.5000000e+00   4.6474250e+00
   2.6000000e+00   4.6952805e+00
   2.7000000e+00   4.7434542e+00
   2.8000000e+00   4.7920431e+00
   2.9000000e+00   4.8409708e+00
   3.0000000e+00   4.8901102e+00
   3.1000000e+00   4.9397120e+00
   3.2000000e+00   4.9897852e+00
   3.3000000e+00   5.0402191e+00
   3.4000000e+00   5.0910701e+00
   3.5000000e+00   5.1423592e+00
   3.6000000e+00   5.1940693e+00
   3.7000000e+00   5.2461906e+00
   3.8000000e+00   5.2987164e+00
   3.9000000e+00   5.3515921e+00
   4.0000000e+00   5.4047874e+00
   4.1000000e+00   5.4583355e+00
   4.2000000e+00   5.5123480e+00
   4.3000000e+00   5.5667843e+00
   4.4000000e+00   5.6216362e+00
   4.5000000e+00   5.6769587e+00
   4.6000000e+00   5.7326950e+00
   4.7000000e+00   5.7887862e+00
   4.8000000e+00   5.8452332e+00
   4.9000000e+00   5.9021022e+00
   5.0000000e+00   5.9593388e+00
   5.1000000e+00   6.0170871e+00
   5.2000000e+00   6.0751944e+00
   5.3000000e+00   6.1337560e+00
   5.4000000e+00   6.1928665e+00
   5.5000000e+00   6.2525294e+00
   5.6000000e+00   6.3127877e+00
   5.7000000e+00   6.3736436e+00
   5.8000000e+00   6.4351112e+00
   5.9000000e+00   6.4971830e+00
   6.0000000e+00   6.5599016e+00
   6.1000000e+00   6.6232587e+00
   6.2000000e+00   6.6872171e+00
   6.3000000e+00   6.7518165e+00
   6.4000000e+00   6.8170855e+00
   6.5000000e+00   6.8830264e+00
   6.6000000e+00   6.9496416e+00
   6.7000000e+00   7.0169332e+00
   6.8000000e+00   7.0849029e+00
   6.9000000e+00   7.1535527e+00
   7.0000000e+00   7.2228841e+00
   7.1000000e+00   7.2928983e+00
   7.2000000e+00   7.3635783e+00
   7.3000000e+00   7.4349233e+00
   7.4000000e+00   7.5069545e+00
   7.5000000e+00   7.5796487e+00
   7.6000000e+00   7.6530065e+00
   7.7000000e+00   7.7270527e+00
   7.8000000e+00   7.8017872e+00
   7.9000000e+00   7.8772101e+00
   8.0000000e+00   7.9533210e+00
   8.1000000e+00   8.0301195e+00
   8.2000000e+00   8.1076049e+00
   8.3000000e+00   8.1857764e+00
   8.4000000e+00   8.2646328e+00
   8.5000000e+00   8.3441729e+00
   8.6000000e+00   8.4243954e+00
   8.7000000e+00   8.5052984e+00
   8.8000000e+00   8.5868804e+00
   8.9000000e+00   8.6691391e+00
   9.0000000e+00   8.7520725e+00
   9.1000000e+00   8.8356782e+00
   9.2000000e+00   8.9199536e+00
   9.3000000e+00   9.0048959e+00
   9.4000000e+00   9.0905024e+00
   9.5000000e+00   9.1767700e+00
   9.6000000e+00   9.2636953e+00
   9.7000000e+00   9.3512751e+00
   9.8000000e+00   9.4395057e+00
   9.9000000e+00   9.5283835e+00
   1.0000000e+01   9.6179046e+00
   1.0100000e+01   9.7080650e+00
   1.0200000e+01   9.7988605e+00
   1.0300000e+01   9.8902869e+00
   1.0400000e+01   9.9823398e+00
   1.0500000e+01   1.0075015e+01
   1.0600000e+01   1.0168307e+01
   1.0700000e+01   1.0262211e+01
   1.0800000e+01   1.0356723e+01
   1.0900000e+01   1.0451838e+01
   1.1000000e+01   1.0547550e+01
   1.1100000e+01   1.0643854e+01
   1.1200000e+01   1.0740746e+01
   1.1300000e+01   1.0838219e+01
   1.1400000e+01   1.0936268e+01
   1.1500000e+01   1.1034887e+01
   1.1600000e+01   1.1134071e+01
   1.1700000e+01   1.1233815e+01
   1.1800000e+01   1.1334111e+01
   1.1900000e+01   1.1434956e+01
   1.2000000e+01   1.1536341e+01
   1.2100000e+01   1.1638263e+01
   1.2200000e+01   1.1740714e+01
   1.2300000e+01   1.1843689e+01
   1.2400000e+01   1.1947182e+01
   1.2500000e+01   1.2051186e+01
   1.2600000e+01   1.2155695e+01
   1.2700000e+01   1.2260704e+01
   1.2800000e+01   1.2366206e+01
   1.2900000e+01   1.2472194e+01
   1.3000000e+01   1.2578663e+01
   1.3100000e+01   1.2685607e+01
   1.3200000e+01   1.2793018e+01
   1.3300000e+01   1.2900892e+01
   1.3400000e+01   1.3009221e+01
   1.3500000e+01   1.3117999e+01
   1.3600000e+01   1.3227221e+01
   1.3700000e+01   1.3336880e+01
   1.3800000e+01   1.3446969e+01
   1.3900000e+01   1.3557483e+01
   1.4000000e+01   1.3668416e+01
   1.4100000e+01   1.3779761e+01
   1.4200000e+01   1.3891512e+01
   1.4300000e+01   1.4003664e+01
   1.4400000e+01   1.4116209e+01
   1.4500000e+01   1.4229143e+01
   1.4600000e+01   1.4342459e+01
   1.4700000e+01   1.4456150e+01
   1.4800000e+01   1.4570212e+01
   1.4900000e+01   1.4684639e+01
   1.5000000e+01   1.4799424e+01
   1.5100000e+01   1.4914561e+01
   1.5200000e+01   1.5030046e+01
   1.5300000e+01   1.5145872e+01
   1.5400000e+01   1.5262034e+01
   1.5500000e+01   1.5378526e+01
   1.5600000e+01   1.5495342e+01
   1.5700000e+01   1.5612478e+01
   1.5800000e+01   1.5729927e+01
   1.5900000e+01   1.5847685e+01
   1.6000000e+01   1.5965746e+01
   1.6100000e+01   1.6084104e+01
   1.6200000e+01   1.6202755e+01
   1.6300000e+01   1.6321693e+01
   1.6400000e+01   1.6440914e+01
   1.6500000e+01   1.6560412e+01
   1.6600000e+01   1.6680182e+01
   1.6700000e+01   1.6800220e+01
   1.6800000e+01   1.6920521e+01
   1.6900000e+01   1.7041079e+01
   1.7000000e+01   1.7161890e+01
   1.7100000e+01   1.7282950e+01
   1.7200000e+01   1.7404254e+01
   1.7300000e+01   1.7525798e+01
   1.7400000e+01   1.7647576e+01
   1.7500000e+01   1.7769585e+01
   1.7600000e+01   1.7891820e+01
   1.7700000e+01   1.8014276e+01
   1.7800000e+01   1.8136951e+01
   1.7900000e+01   1.8259839e+01
   1.8000000e+01   1.8382937e+01
   1.8100000e+01   1.8506240e+01
   1.8200000e+01   1.8629745e+01
   1.8300000e+01   1.8753447e+01
   1.8400000e+01   1.8877343e+01
   1.8500000e+01   1.9001429e+01
   1.8600000e+01   1.9125701e+01
   1.8700000e+01   1.9250156e+01
   1.8800000e+01   1.9374789e+01
   1.8900000e+01   1.9499599e+01
   1.9000000e+01   1.9624580e+01
   1.9100000e+01   1.9749730e+01
   1.9200000e+01   1.9875045e+01
   1.9300000e+01   2.0000522e+01
   1.9400000e+01   2.0126157e+01
   1.9500000e+01   2.0251948e+01
   1.9600000e+01   2.0377892e+01
   1.9700000e+01   2.0503984e+01
   1.9800000e+01   2.0630223e+01
   1.9900000e+01   2.0756605e+01
   2.0000000e+01   2.0883127e+01
   2.0100000e+01   2.1009787e+01
   2.0200000e+01   2.1136581e+01
   2.0300000e+01   2.1263507e+01
   2.0400000e+01   2.1390563e+01
   2.0500000e+01   2.1517744e+01
   2.0600000e+01   2.1645050e+01
   2.0700000e+01   2.1772477e+01
   2.0800000e+01   2.1900022e+01
   2.0900000e+01   2.2027684e+01
   2.1000000e+01   2.2155460e+01
   2.1100000e+01   2.2283347e+01
   2.1200000e+01   2.2411343e+01
   2.1300000e+01   2.2539447e+01
   2.1400000e+01   2.2667654e+01
   2.1500000e+01   2.2795965e+01
   2.1600000e+01   2.2924375e+01
   2.1700000e+01   2.3052883e+01
   2.1800000e+01   2.3181488e+01
   2.1900000e+01   2.3310186e+01
   2.2000000e+01   2.3438977e+01
   2.2100000e+01   2.3567858e+01
   2.2200000e+01   2.3696826e+01
   2.2300000e+01   2.3825881e+01
   2.2400000e+01   2.3955020e+01
   2.2500000e+01   2.4084242e+01
   2.2600000e+01   2.4213545e+01
   2.2700000e+01   2.4342927e+01
   2.2800000e+01   2.4472386e+01
   2.2900000e+01   2.4601921e+01
   2.3000000e+01   2.4731530e+01
   2.3100000e+01   2.4861211e+01
   2.3200000e+01   2.4990964e+01
   2.3300000e+01   2.5120786e+01
   2.3400000e+01   2.5250675e+01
   2.3500000e+01   2.5380631e+01
   2.3600000e+01   2.5510652e+01
   2.3700000e+01   2.5640737e+01
   2.3800000e+01   2.5770884e+01
   2.3900000e+01   2.5901091e+01
   2.4000000e+01   2.6031358e+01
   2.4100000e+01   2.6161684e+01
   2.4200000e+01   2.6292066e+01
   2.4300000e+01   2.6422504e+01
   2.4400000e+01   2.6552996e+01
   2.4500000e+01   2.6683541e+01
   2.4600000e+01   2.6814139e+01
   2.4700000e+01   2.6944788e+01
   2.4800000e+01   2.7075486e+01
   2.4900000e+01   2.7206234e+01
   2.5000000e+01   2.7337029e+01
   2.5100000e+01   2.7467870e+01
   2.5200000e+01   2.7598757e+01
   2.5300000e+01   2.7729689e+01
   2.5400000e+01   2.7860664e+01
   2.5500000e+01   2.7991682e+01
   2.5600000e+01   2.8122742e+01
   2.5700000e+01   2.8253842e+01
   2.5800000e+01   2.8384983e+01
   2.5900000e+01   2.8516162e+01
   2.6000000e+01   2.8647380e+01
   2.6100000e+01   2.8778634e+01
   2.6200000e+01   2.8909926e+01
   2.6300000e+01   2.9041252e+01
   2.6400000e+01   2.9172614e+01
   2.6500000e+01   2.9304010e+01
   2.6600000e+01   2.9435439e+01
   2.6700000e+01   2.9566901e+01
   2.6800000e+01   2.9698394e+01
   2.6900000e+01   2.9829919e+01
   2.7000000e+01   2.9961474e+01
   2.7100000e+01   3.0093059e+01
   2.7200000e+01   3.0224673e+01
   2.7300000e+01   3.0356316e+01
   2.7400000e+01   3.0487986e+01
   2.7500000e+01   3.0619684e+01
   2.7600000e+01   3.0751408e+01
   2.7700000e+01   3.0883158e+01
   2.7800000e+01   3.1014934e+01
   2.7900000e+01   3.1146734e+01
   2.8000000e+01   3.1278559e+01
   2.8100000e+01   3.1410408e+01
   2.8200000e+01   3.1542279e+01
   2.8300000e+01   3.1674174e+01
   2.8400000e+01   3.1806091e+01
   2.8500000e+01   3.1938029e+01
   2.8600000e+01   3.2069989e+01
   2.8700000e+01   3.2201969e+01
   2.8800000e+01   3.2333969e+01
   2.8900000e+01   3.2465990e+01
   2.9000000e+01   3.2598030e+01
   2.9100000e+01   3.2730088e+01
   2.9200000e+01   3.2862166e+01
   2.9300000e+01   3.2994261e+01
   2.9400000e+01   3.3126374e+01
   2.9500000e+01   3.3258504e+01
   2.9600000e+01   3.3390651e+01
   2.9700000e+01   3.3522815e+01
   2.9800000e+01   3.3654995e+01
   2.9900000e+01   3.3787191e+01
   3.0000000e+01   3.3919402e+01


==> input/Cav_Jinput-custom_optimal_link1_BS1-MT41a-42_Tx2V4V6V8V-Rx2Vl2Vu3Vl3Vu_128_161_lower_averaged-16_lseg16_DPmode0.dat <==
  -1.0000000e+01   9.4084546e-01
  -9.9000000e+00   9.5602031e-01
  -9.8000000e+00   9.7137240e-01
  -9.7000000e+00   9.8689894e-01
  -9.6000000e+00   1.0026035e+00
  -9.5000000e+00   1.0184762e+00
  -9.4000000e+00   1.0345095e+00
  -9.3000000e+00   1.0507062e+00
  -9.2000000e+00   1.0670746e+00
  -9.1000000e+00   1.0836155e+00
  -9.0000000e+00   1.1003281e+00
  -8.9000000e+00   1.1172111e+00
  -8.8000000e+00   1.1342790e+00
  -8.7000000e+00   1.1515228e+00
  -8.6000000e+00   1.1689419e+00
  -8.5000000e+00   1.1865295e+00
  -8.4000000e+00   1.2042741e+00
  -8.3000000e+00   1.2221891e+00
  -8.2000000e+00   1.2402419e+00
  -8.1000000e+00   1.2584678e+00
  -8.0000000e+00   1.2768667e+00
  -7.9000000e+00   1.2954290e+00
  -7.8000000e+00   1.3141615e+00
  -7.7000000e+00   1.3330727e+00
  -7.6000000e+00   1.3521662e+00
  -7.5000000e+00   1.3714430e+00
  -7.4000000e+00   1.3908705e+00
  -7.3000000e+00   1.4104922e+00
  -7.2000000e+00   1.4303158e+00
  -7.1000000e+00   1.4502908e+00
  -7.0000000e+00   1.4704544e+00
  -6.9000000e+00   1.4908114e+00
  -6.8000000e+00   1.5113554e+00
  -6.7000000e+00   1.5320999e+00
  -6.6000000e+00   1.5530288e+00
  -6.5000000e+00   1.5741688e+00
  -6.4000000e+00   1.5955418e+00
  -6.3000000e+00   1.6171238e+00
  -6.2000000e+00   1.6389209e+00
  -6.1000000e+00   1.6609655e+00
  -6.0000000e+00   1.6832667e+00
  -5.9000000e+00   1.7057526e+00
  -5.8000000e+00   1.7284150e+00
  -5.7000000e+00   1.7513385e+00
  -5.6000000e+00   1.7745374e+00
  -5.5000000e+00   1.7980200e+00
  -5.4000000e+00   1.8217881e+00
  -5.3000000e+00   1.8458435e+00
  -5.2000000e+00   1.8701881e+00
  -5.1000000e+00   1.8948235e+00
  -5.0000000e+00   1.9197515e+00
  -4.9000000e+00   1.9449637e+00
  -4.8000000e+00   1.9704605e+00
  -4.7000000e+00   1.9962563e+00
  -4.6000000e+00   2.0223528e+00
  -4.5000000e+00   2.0487439e+00
  -4.4000000e+00   2.0754038e+00
  -4.3000000e+00   2.1023625e+00
  -4.2000000e+00   2.1296065e+00
  -4.1000000e+00   2.1571359e+00
  -4.0000000e+00   2.1849469e+00
  -3.9000000e+00   2.2130506e+00
  -3.8000000e+00   2.2414531e+00
  -3.7000000e+00   2.2701650e+00
  -3.6000000e+00   2.2991854e+00
  -3.5000000e+00   2.3284867e+00
  -3.4000000e+00   2.3581045e+00
  -3.3000000e+00   2.3880130e+00
  -3.2000000e+00   2.4182227e+00
  -3.1000000e+00   2.4487468e+00
  -3.0000000e+00   2.4795780e+00
  -2.9000000e+00   2.5107253e+00
  -2.8000000e+00   2.5421974e+00
  -2.7000000e+00   2.5739445e+00
  -2.6000000e+00   2.6059883e+00
  -2.5000000e+00   2.6383221e+00
  -2.4000000e+00   2.6709174e+00
  -2.3000000e+00   2.7038161e+00
  -2.2000000e+00   2.7370124e+00
  -2.1000000e+00   2.7705458e+00
  -2.0000000e+00   2.8044175e+00
  -1.9000000e+00   2.8386285e+00
  -1.8000000e+00   2.8731169e+00
  -1.7000000e+00   2.9079226e+00
  -1.6000000e+00   2.9430649e+00
  -1.5000000e+00   2.9783992e+00
  -1.4000000e+00   3.0140739e+00
  -1.3000000e+00   3.0500933e+00
  -1.2000000e+00   3.0864285e+00
  -1.1000000e+00   3.1230657e+00
  -1.0000000e+00   3.1599809e+00
  -9.0000000e-01   3.1972061e+00
  -8.0000000e-01   3.2346717e+00
  -7.0000000e-01   3.2723941e+00
  -6.0000000e-01   3.3104534e+00
  -5.0000000e-01   3.3488603e+00
  -4.0000000e-01   3.3875109e+00
  -3.0000000e-01   3.4263732e+00
  -2.0000000e-01   3.4655501e+00
  -1.0000000e-01   3.5050758e+00
   0.0000000e+00   3.5449009e+00
   1.0000000e-01   3.5849117e+00
   2.0000000e-01   3.6252587e+00
   3.0000000e-01   3.6658964e+00
   4.0000000e-01   3.7067319e+00
   5.0000000e-01   3.7477946e+00
   6.0000000e-01   3.7891700e+00
   7.0000000e-01   3.8308592e+00
   8.0000000e-01   3.8728137e+00
   9.0000000e-01   3.9149916e+00
   1.0000000e+00   3.9573720e+00
   1.1000000e+00   4.0000000e+00
   1.2000000e+00   4.0427613e+00
   1.3000000e+00   4.0857575e+00
   1.4000000e+00   4.1290843e+00
   1.5000000e+00   4.1726587e+00
   1.6000000e+00   4.2165772e+00
   1.7000000e+00   4.2607448e+00
   1.8000000e+00   4.3052530e+00
   1.9000000e+00   4.3500910e+00
   2.0000000e+00   4.3951437e+00
   2.1000000e+00   4.4404912e+00
   2.2000000e+00   4.4861328e+00
   2.3000000e+00   4.5320814e+00
   2.4000000e+00   4.5783489e+00
   2.5000000e+00   4.6248728e+00
   2.6000000e+00   4.6717126e+00
   2.7000000e+00   4.7188354e+00
   2.8000000e+00   4.7663197e+00
   2.9000000e+00   4.8142214e+00
   3.0000000e+00   4.8625168e+00
   3.1000000e+00   4.9112137e+00
   3.2000000e+00   4.9601673e+00
   3.3000000e+00   5.0094777e+00
   3.4000000e+00   5.0590136e+00
   3.5000000e+00   5.1088896e+00
   3.6000000e+00   5.1591714e+00
   3.7000000e+00   5.2098347e+00
   3.8000000e+00   5.2609486e+00
   3.9000000e+00   5.3124589e+00
   4.0000000e+00   5.3642428e+00
   4.1000000e+00   5.4163517e+00
   4.2000000e+00   5.4688457e+00
   4.3000000e+00   5.5216893e+00
   4.4000000e+00   5.5748586e+00
   4.5000000e+00   5.6282766e+00
   4.6000000e+00   5.6819486e+00
   4.7000000e+00   5.7358595e+00
   4.8000000e+00   5.7898656e+00
   4.9000000e+00   5.8441664e+00
   5.0000000e+00   5.8987942e+00
   5.1000000e+00   5.9539557e+00
   5.2000000e+00   6.0094983e+00
   5.3000000e+00   6.0654418e+00
   5.4000000e+00   6.1216765e+00
   5.5000000e+00   6.1781709e+00
   5.6000000e+00   6.2350106e+00
   5.7000000e+00   6.2921898e+00
   5.8000000e+00   6.3497958e+00
   5.9000000e+00   6.4078519e+00
   6.0000000e+00   6.4661192e+00
   6.1000000e+00   6.5246513e+00
   6.2000000e+00   6.5832883e+00
   6.3000000e+00   6.6420434e+00
   6.4000000e+00   6.7010701e+00
   6.5000000e+00   6.7604962e+00
   6.6000000e+00   6.8203202e+00
   6.7000000e+00   6.8805813e+00
   6.8000000e+00   6.9413512e+00
   6.9000000e+00   7.0026443e+00
   7.0000000e+00   7.0643541e+00
   7.1000000e+00   7.1262424e+00
   7.2000000e+00   7.1884472e+00
   7.3000000e+00   7.2510657e+00
   7.4000000e+00   7.3139751e+00
   7.5000000e+00   7.3769799e+00
   7.6000000e+00   7.4403131e+00
   7.7000000e+00   7.5040806e+00
   7.8000000e+00   7.5684428e+00
   7.9000000e+00   7.6333406e+00
   8.0000000e+00   7.6986743e+00
   8.1000000e+00   7.7645174e+00
   8.2000000e+00   7.8309919e+00
   8.3000000e+00   7.8980060e+00
   8.4000000e+00   7.9655089e+00
   8.5000000e+00   8.0336268e+00
   8.6000000e+00   8.1023322e+00
   8.7000000e+00   8.1716416e+00
   8.8000000e+00   8.2416524e+00
   8.9000000e+00   8.3123177e+00
   9.0000000e+00   8.3836580e+00
   9.1000000e+00   8.4556353e+00
   9.2000000e+00   8.5282541e+00
   9.3000000e+00   8.6015803e+00
   9.4000000e+00   8.6756140e+00
   9.5000000e+00   8.7503552e+00
   9.6000000e+00   8.8258035e+00
   9.7000000e+00   8.9019584e+00
   9.8000000e+00   8.9788192e+00
   9.9000000e+00   9.0563848e+00
   1.0000000e+01   9.1346542e+00
   1.0100000e+01   9.2136260e+00
   1.0200000e+01   9.2932985e+00
   1.0300000e+01   9.3736701e+00
   1.0400000e+01   9.4547387e+00
   1.0500000e+01   9.5365021e+00
   1.0600000e+01   9.6189579e+00
   1.0700000e+01   9.7021037e+00
   1.0800000e+01   9.7859366e+00
   1.0900000e+01   9.8704536e+00
   1.1000000e+01   9.9556517e+00
   1.1100000e+01   1.0041528e+01
   1.1200000e+01   1.0128078e+01
   1.1300000e+01   1.0215298e+01
   1.1400000e+01   1.0303186e+01
   1.1500000e+01   1.0391736e+01
   1.1600000e+01   1.0480945e+01
   1.1700000e+01   1.0570808e+01
   1.1800000e+01   1.0661321e+01
   1.1900000e+01   1.0752479e+01
   1.2000000e+01   1.0844278e+01
   1.2100000e+01   1.0936713e+01
   1.2200000e+01   1.1029779e+01
   1.2300000e+01   1.1123470e+01
   1.2400000e+01   1.1217782e+01
   1.2500000e+01   1.1312708e+01
   1.2600000e+01   1.1408245e+01
   1.2700000e+01   1.1504385e+01
   1.2800000e+01   1.1601124e+01
   1.2900000e+01   1.1698456e+01
   1.3000000e+01   1.1796375e+01
   1.3100000e+01   1.1894875e+01
   1.3200000e+01   1.1993951e+01
   1.3300000e+01   1.2093595e+01
   1.3400000e+01   1.2193802e+01
   1.3500000e+01   1.2294566e+01
   1.3600000e+01   1.2395881e+01
   1.3700000e+01   1.2497741e+01
   1.3800000e+01   1.2600138e+01
   1.3900000e+01   1.2703067e+01
   1.4000000e+01   1.2806522e+01
   1.4100000e+01   1.2910496e+01
   1.4200000e+01   1.3014982e+01
   1.4300000e+01   1.3119975e+01
   1.4400000e+01   1.3225467e+01
   1.4500000e+01   1.3331453e+01
   1.4600000e+01   1.3437925e+01
   1.4700000e+01   1.3544877e+01
   1.4800000e+01   1.3652303e+01
   1.4900000e+01   1.3760197e+01
   1.5000000e+01   1.3868551e+01
   1.5100000e+01   1.3977360e+01
   1.5200000e+01   1.4086616e+01
   1.5300000e+01   1.4196314e+01
   1.5400000e+01   1.4306447e+01
   1.5500000e+01   1.4417008e+01
   1.5600000e+01   1.4527992e+01
   1.5700000e+01   1.4639391e+01
   1.5800000e+01   1.4751200e+01
   1.5900000e+01   1.4863413e+01
   1.6000000e+01   1.4976022e+01
   1.6100000e+01   1.5089023e+01
   1.6200000e+01   1.5202408e+01
   1.6300000e+01   1.5316171e+01
   1.6400000e+01   1.5430307e+01
   1.6500000e+01   1.5544810e+01
   1.6600000e+01   1.5659673e+01
   1.6700000e+01   1.5774890e+01
   1.6800000e+01   1.5890456e+01
   1.6900000e+01   1.6006365e+01
   1.7000000e+01   1.6122612e+01
   1.7100000e+01   1.6239189e+01
   1.7200000e+01   1.6356092e+01
   1.7300000e+01   1.6473315e+01
   1.7400000e+01   1.6590853e+01
   1.7500000e+01   1.6708700e+01
   1.7600000e+01   1.6826851e+01
   1.7700000e+01   1.6945300e+01
   1.7800000e+01   1.7064042e+01
   1.7900000e+01   1.7183071e+01
   1.8000000e+01   1.7302384e+01
   1.8100000e+01   1.7421973e+01
   1.8200000e+01   1.7541836e+01
   1.8300000e+01   1.7661965e+01
   1.8400000e+01   1.7782358e+01
   1.8500000e+01   1.7903008e+01
   1.8600000e+01   1.8023911e+01
   1.8700000e+01   1.8145062e+01
   1.8800000e+01   1.8266457e+01
   1.8900000e+01   1.8388091e+01
   1.9000000e+01   1.8509960e+01
   1.9100000e+01   1.8632058e+01
   1.9200000e+01   1.8754383e+01
   1.9300000e+01   1.8876928e+01
   1.9400000e+01   1.8999691e+01
   1.9500000e+01   1.9122667e+01
   1.9600000e+01   1.9245851e+01
   1.9700000e+01   1.9369241e+01
   1.9800000e+01   1.9492831e+01
   1.9900000e+01   1.9616618e+01
   2.0000000e+01   1.9740597e+01
   2.0100000e+01   1.9864766e+01
   2.0200000e+01   1.9989121e+01
   2.0300000e+01   2.0113657e+01
   2.0400000e+01   2.0238371e+01
   2.0500000e+01   2.0363260e+01
   2.0600000e+01   2.0488320e+01
   2.0700000e+01   2.0613548e+01
   2.0800000e+01   2.0738940e+01
   2.0900000e+01   2.0864493e+01
   2.1000000e+01   2.0990203e+01
   2.1100000e+01   2.1116068e+01
   2.1200000e+01   2.1242085e+01
   2.1300000e+01   2.1368249e+01
   2.1400000e+01   2.1494559e+01
   2.1500000e+01   2.1621011e+01
   2.1600000e+01   2.1747603e+01
   2.1700000e+01   2.1874331e+01
   2.1800000e+01   2.2001192e+01
   2.1900000e+01   2.2128184e+01
   2.2000000e+01   2.2255305e+01
   2.2100000e+01   2.2382551e+01
   2.2200000e+01   2.2509919e+01
   2.2300000e+01   2.2637408e+01
   2.2400000e+01   2.2765015e+01
   2.2500000e+01   2.2892737e+01
   2.2600000e+01   2.3020572e+01
   2.2700000e+01   2.3148518e+01
   2.2800000e+01   2.3276572e+01
   2.2900000e+01   2.3404731e+01
   2.3000000e+01   2.3532994e+01
   2.3100000e+01   2.3661359e+01
   2.3200000e+01   2.3789823e+01
   2.3300000e+01   2.3918384e+01
   2.3400000e+01   2.4047041e+01
   2.3500000e+01   2.4175790e+01
   2.3600000e+01   2.4304631e+01
   2.3700000e+01   2.4433560e+01
   2.3800000e+01   2.4562577e+01
   2.3900000e+01   2.4691679e+01
   2.4000000e+01   2.4820865e+01
   2.4100000e+01   2.4950133e+01
   2.4200000e+01   2.5079480e+01
   2.4300000e+01   2.5208906e+01
   2.4400000e+01   2.5338408e+01
   2.4500000e+01   2.5467986e+01
   2.4600000e+01   2.5597636e+01
   2.4700000e+01   2.5727359e+01
   2.4800000e+01   2.5857151e+01
   2.4900000e+01   2.5987012e+01
   2.5000000e+01   2.6116940e+01
   2.5100000e+01   2.6246934e+01
   2.5200000e+01   2.6376992e+01
   2.5300000e+01   2.6507113e+01
   2.5400000e+01   2.6637295e+01
   2.5500000e+01   2.6767538e+01
   2.5600000e+01   2.6897839e+01
   2.5700000e+01   2.7028198e+01
   2.5800000e+01   2.7158613e+01
   2.5900000e+01   2.7289083e+01
   2.6000000e+01   2.7419607e+01
   2.6100000e+01   2.7550184e+01
   2.6200000e+01   2.7680812e+01
   2.6300000e+01   2.7811490e+01
   2.6400000e+01   2.7942218e+01
   2.6500000e+01   2.8072994e+01
   2.6600000e+01   2.8203817e+01
   2.6700000e+01   2.8334686e+01
   2.6800000e+01   2.8465600e+01
   2.6900000e+01   2.8596558e+01
   2.7000000e+01   2.8727559e+01
   2.7100000e+01   2.8858602e+01
   2.7200000e+01   2.8989687e+01
   2.7300000e+01   2.9120811e+01
   2.7400000e+01   2.9251975e+01
   2.7500000e+01   2.9383178e+01
   2.7600000e+01   2.9514418e+01
   2.7700000e+01   2.9645695e+01
   2.7800000e+01   2.9777008e+01
   2.7900000e+01   2.9908357e+01
   2.8000000e+01   3.0039739e+01
   2.8100000e+01   3.0171155e+01
   2.8200000e+01   3.0302605e+01
   2.8300000e+01   3.0434086e+01
   2.8400000e+01   3.0565599e+01
   2.8500000e+01   3.0697142e+01
   2.8600000e+01   3.0828716e+01
   2.8700000e+01   3.0960319e+01
   2.8800000e+01   3.1091951e+01
   2.8900000e+01   3.1223610e+01
   2.9000000e+01   3.1355298e+01
   2.9100000e+01   3.1487012e+01
   2.9200000e+01   3.1618752e+01
   2.9300000e+01   3.1750518e+01
   2.9400000e+01   3.1882309e+01
   2.9500000e+01   3.2014125e+01
   2.9600000e+01   3.2145964e+01
   2.9700000e+01   3.2277828e+01
   2.9800000e+01   3.2409713e+01
   2.9900000e+01   3.2541622e+01
   3.0000000e+01   3.2673552e+01


==> input/Cav_Jinput-custom_optimal_link1_BS1-MT41a-42_Tx2V8V2H8H-Rx2Vl2Vu2Hl2Hu_128_161_lower_averaged-16_lseg16_DPmode1.dat <==
  -1.0000000e+01   5.2319466e-01
  -9.9000000e+00   5.3296248e-01
  -9.8000000e+00   5.4287986e-01
  -9.7000000e+00   5.5294786e-01
  -9.6000000e+00   5.6317009e-01
  -9.5000000e+00   5.7355064e-01
  -9.4000000e+00   5.8408979e-01
  -9.3000000e+00   5.9478507e-01
  -9.2000000e+00   6.0564384e-01
  -9.1000000e+00   6.1666554e-01
  -9.0000000e+00   6.2785101e-01
  -8.9000000e+00   6.3920500e-01
  -8.8000000e+00   6.5073186e-01
  -8.7000000e+00   6.6243161e-01
  -8.6000000e+00   6.7430449e-01
  -8.5000000e+00   6.8635470e-01
  -8.4000000e+00   6.9857658e-01
  -8.3000000e+00   7.1097642e-01
  -8.2000000e+00   7.2356379e-01
  -8.1000000e+00   7.3633764e-01
  -8.0000000e+00   7.4929617e-01
  -7.9000000e+00   7.6244156e-01
  -7.8000000e+00   7.7577668e-01
  -7.7000000e+00   7.8930548e-01
  -7.6000000e+00   8.0302052e-01
  -7.5000000e+00   8.1692590e-01
  -7.4000000e+00   8.3102646e-01
  -7.3000000e+00   8.4533536e-01
  -7.2000000e+00   8.5985014e-01
  -7.1000000e+00   8.7456155e-01
  -7.0000000e+00   8.8948619e-01
  -6.9000000e+00   9.0462091e-01
  -6.8000000e+00   9.1996463e-01
  -6.7000000e+00   9.3551165e-01
  -6.6000000e+00   9.5127903e-01
  -6.5000000e+00   9.6726276e-01
  -6.4000000e+00   9.8347371e-01
  -6.3000000e+00   9.9991407e-01
  -6.2000000e+00   1.0165899e+00
  -6.1000000e+00   1.0335068e+00
  -6.0000000e+00   1.0506653e+00
  -5.9000000e+00   1.0680520e+00
  -5.8000000e+00   1.0856767e+00
  -5.7000000e+00   1.1035425e+00
  -5.6000000e+00   1.1216522e+00
  -5.5000000e+00   1.1400024e+00
  -5.4000000e+00   1.1586105e+00
  -5.3000000e+00   1.1774780e+00
  -5.2000000e+00   1.1965944e+00
  -5.1000000e+00   1.2159700e+00
  -5.0000000e+00   1.2355985e+00
  -4.9000000e+00   1.2554942e+00
  -4.8000000e+00   1.2756622e+00
  -4.7000000e+00   1.2961016e+00
  -4.6000000e+00   1.3168184e+00
  -4.5000000e+00   1.3378167e+00
  -4.4000000e+00   1.3590969e+00
  -4.3000000e+00   1.3806608e+00
  -4.2000000e+00   1.4025087e+00
  -4.1000000e+00   1.4246394e+00
  -4.0000000e+00   1.4470646e+00
  -3.9000000e+00   1.4697739e+00
  -3.8000000e+00   1.4927795e+00
  -3.7000000e+00   1.5160894e+00
  -3.6000000e+00   1.5397048e+00
  -3.5000000e+00   1.5636244e+00
  -3.4000000e+00   1.5878536e+00
  -3.3000000e+00   1.6123803e+00
  -3.2000000e+00   1.6372163e+00
  -3.1000000e+00   1.6623683e+00
  -3.0000000e+00   1.6878391e+00
  -2.9000000e+00   1.7136320e+00
  -2.8000000e+00   1.7397444e+00
  -2.7000000e+00   1.7661810e+00
  -2.6000000e+00   1.7929464e+00
  -2.5000000e+00   1.8200323e+00
  -2.4000000e+00   1.8474539e+00
  -2.3000000e+00   1.8752225e+00
  -2.2000000e+00   1.9033336e+00
  -2.1000000e+00   1.9317732e+00
  -2.0000000e+00   1.9604828e+00
  -1.9000000e+00   1.9895207e+00
  -1.8000000e+00   2.0189112e+00
  -1.7000000e+00   2.0486552e+00
  -1.6000000e+00   2.0787643e+00
  -1.5000000e+00   2.1092421e+00
  -1.4000000e+00   2.1400929e+00
  -1.3000000e+00   2.1713226e+00
  -1.2000000e+00   2.2029370e+00
  -1.1000000e+00   2.2349221e+00
  -1.0000000e+00   2.2672898e+00
  -9.0000000e-01   2.3000480e+00
  -8.0000000e-01   2.3331974e+00
  -7.0000000e-01   2.3667130e+00
  -6.0000000e-01   2.4006183e+00
  -5.0000000e-01   2.4349139e+00
  -4.0000000e-01   2.4696102e+00
  -3.0000000e-01   2.5047215e+00
  -2.0000000e-01   2.5402299e+00
  -1.0000000e-01   2.5761525e+00
   0.0000000e+00   2.6124995e+00
   1.0000000e-01   2.6492561e+00
   2.0000000e-01   2.6864266e+00
   3.0000000e-01   2.7240011e+00
   4.0000000e-01   2.7619647e+00
   5.0000000e-01   2.8003619e+00
   6.0000000e-01   2.8392038e+00
   7.0000000e-01   2.8784442e+00
   8.0000000e-01   2.9180946e+00
   9.0000000e-01   2.9581695e+00
   1.0000000e+00   2.9986337e+00
   1.1000000e+00   3.0395440e+00
   1.2000000e+00   3.0809006e+00
   1.3000000e+00   3.1226859e+00
   1.4000000e+00   3.1648836e+00
   1.5000000e+00   3.2075237e+00
   1.6000000e+00   3.2506094e+00
   1.7000000e+00   3.2941673e+00
   1.8000000e+00   3.3381848e+00
   1.9000000e+00   3.3826677e+00
   2.0000000e+00   3.4276165e+00
   2.1000000e+00   3.4730172e+00
   2.2000000e+00   3.5188685e+00
   2.3000000e+00   3.5651612e+00
   2.4000000e+00   3.6119458e+00
   2.5000000e+00   3.6592145e+00
   2.6000000e+00   3.7069198e+00
   2.7000000e+00   3.7550988e+00
   2.8000000e+00   3.8037732e+00
   2.9000000e+00   3.8528385e+00
   3.0000000e+00   3.9022723e+00
   3.1000000e+00   3.9521956e+00
   3.2000000e+00   4.0025120e+00
   3.3000000e+00   4.0532260e+00
   3.4000000e+00   4.1043904e+00
   3.5000000e+00   4.1560241e+00
   3.6000000e+00   4.2081757e+00
   3.7000000e+00   4.2608078e+00
   3.8000000e+00   4.3138854e+00
   3.9000000e+00   4.3674458e+00
   4.0000000e+00   4.4215090e+00
   4.1000000e+00   4.4760863e+00
   4.2000000e+00   4.5311852e+00
   4.3000000e+00   4.5867322e+00
   4.4000000e+00   4.6427215e+00
   4.5000000e+00   4.6991426e+00
   4.6000000e+00   4.7560909e+00
   4.7000000e+00   4.8135241e+00
   4.8000000e+00   4.8714386e+00
   4.9000000e+00   4.9298676e+00
   5.0000000e+00   4.9887000e+00
   5.1000000e+00   5.0480632e+00
   5.2000000e+00   5.1079311e+00
   5.3000000e+00   5.1683001e+00
   5.4000000e+00   5.2291333e+00
   5.5000000e+00   5.2905119e+00
   5.6000000e+00   5.3525061e+00
   5.7000000e+00   5.4150642e+00
   5.8000000e+00   5.4781254e+00
   5.9000000e+00   5.5417516e+00
   6.0000000e+00   5.6059862e+00
   6.1000000e+00   5.6708001e+00
   6.2000000e+00   5.7362101e+00
   6.3000000e+00   5.8021351e+00
   6.4000000e+00   5.8684145e+00
   6.5000000e+00   5.9352309e+00
   6.6000000e+00   6.0026608e+00
   6.7000000e+00   6.0707510e+00
   6.8000000e+00   6.1395034e+00
   6.9000000e+00   6.2089199e+00
   7.0000000e+00   6.2789636e+00
   7.1000000e+00   6.3495793e+00
   7.2000000e+00   6.4208664e+00
   7.3000000e+00   6.4928262e+00
   7.4000000e+00   6.5654596e+00
   7.5000000e+00   6.6387676e+00
   7.6000000e+00   6.7127195e+00
   7.7000000e+00   6.7872935e+00
   7.8000000e+00   6.8625221e+00
   7.9000000e+00   6.9383730e+00
   8.0000000e+00   7.0149031e+00
   8.1000000e+00   7.0921120e+00
   8.2000000e+00   7.1699994e+00
   8.3000000e+00   7.2485645e+00
   8.4000000e+00   7.3277747e+00
   8.5000000e+00   7.4075325e+00
   8.6000000e+00   7.4879689e+00
   8.7000000e+00   7.5690822e+00
   8.8000000e+00   7.6508711e+00
   8.9000000e+00   7.7333338e+00
   9.0000000e+00   7.8164169e+00
   9.1000000e+00   7.9001378e+00
   9.2000000e+00   7.9845280e+00
   9.3000000e+00   8.0695852e+00
   9.4000000e+00   8.1553066e+00
   9.5000000e+00   8.2416893e+00
   9.6000000e+00   8.3287303e+00
   9.7000000e+00   8.4164264e+00
   9.8000000e+00   8.5047742e+00
   9.9000000e+00   8.5937701e+00
   1.0000000e+01   8.6834103e+00
   1.0100000e+01   8.7736910e+00
   1.0200000e+01   8.8646082e+00
   1.0300000e+01   8.9561576e+00
   1.0400000e+01   9.0483350e+00
   1.0500000e+01   9.1411357e+00
   1.0600000e+01   9.2345554e+00
   1.0700000e+01   9.3285890e+00
   1.0800000e+01   9.4232320e+00
   1.0900000e+01   9.5184791e+00
   1.1000000e+01   9.6143254e+00
   1.1100000e+01   9.7107657e+00
   1.1200000e+01   9.8077945e+00
   1.1300000e+01   9.9054066e+00
   1.1400000e+01   1.0003596e+01
   1.1500000e+01   1.0102358e+01
   1.1600000e+01   1.0201687e+01
   1.1700000e+01   1.0301576e+01
   1.1800000e+01   1.0402020e+01
   1.1900000e+01   1.0503013e+01
   1.2000000e+01   1.0604549e+01
   1.2100000e+01   1.0706623e+01
   1.2200000e+01   1.0809227e+01
   1.2300000e+01   1.0912356e+01
   1.2400000e+01   1.1016004e+01
   1.2500000e+01   1.1120165e+01
   1.2600000e+01   1.1224832e+01
   1.2700000e+01   1.1329999e+01
   1.2800000e+01   1.1435660e+01
   1.2900000e+01   1.1541809e+01
   1.3000000e+01   1.1648439e+01
   1.3100000e+01   1.1755544e+01
   1.3200000e+01   1.1863118e+01
   1.3300000e+01   1.1971154e+01
   1.3400000e+01   1.2079647e+01
   1.3500000e+01   1.2188589e+01
   1.3600000e+01   1.2297974e+01
   1.3700000e+01   1.2407797e+01
   1.3800000e+01   1.2518051e+01
   1.3900000e+01   1.2628729e+01
   1.4000000e+01   1.2739826e+01
   1.4100000e+01   1.2851335e+01
   1.4200000e+01   1.2963250e+01
   1.4300000e+01   1.3075565e+01
   1.4400000e+01   1.3188274e+01
   1.4500000e+01   1.3301371e+01
   1.4600000e+01   1.3414849e+01
   1.4700000e+01   1.3528702e+01
   1.4800000e+01   1.3642925e+01
   1.4900000e+01   1.3757512e+01
   1.5000000e+01   1.3872457e+01
   1.5100000e+01   1.3987754e+01
   1.5200000e+01   1.4103396e+01
   1.5300000e+01   1.4219380e+01
   1.5400000e+01   1.4335698e+01
   1.5500000e+01   1.4452345e+01
   1.5600000e+01   1.4569316e+01
   1.5700000e+01   1.4686604e+01
   1.5800000e+01   1.4804205e+01
   1.5900000e+01   1.4922114e+01
   1.6000000e+01   1.5040324e+01
   1.6100000e+01   1.5158830e+01
   1.6200000e+01   1.5277628e+01
   1.6300000e+01   1.5396712e+01
   1.6400000e+01   1.5516077e+01
   1.6500000e+01   1.5635718e+01
   1.6600000e+01   1.5755630e+01
   1.6700000e+01   1.5875807e+01
   1.6800000e+01   1.5996246e+01
   1.6900000e+01   1.6116942e+01
   1.7000000e+01   1.6237889e+01
   1.7100000e+01   1.6359082e+01
   1.7200000e+01   1.6480519e+01
   1.7300000e+01   1.6602193e+01
   1.7400000e+01   1.6724100e+01
   1.7500000e+01   1.6846236e+01
   1.7600000e+01   1.6968597e+01
   1.7700000e+01   1.7091178e+01
   1.7800000e+01   1.7213976e+01
   1.7900000e+01   1.7336985e+01
   1.8000000e+01   1.7460202e+01
   1.8100000e+01   1.7583623e+01
   1.8200000e+01   1.7707244e+01
   1.8300000e+01   1.7831061e+01
   1.8400000e+01   1.7955070e+01
   1.8500000e+01   1.8079267e+01
   1.8600000e+01   1.8203649e+01
   1.8700000e+01   1.8328211e+01
   1.8800000e+01   1.8452952e+01
   1.8900000e+01   1.8577866e+01
   1.9000000e+01   1.8702950e+01
   1.9100000e+01   1.8828202e+01
   1.9200000e+01   1.8953617e+01
   1.9300000e+01   1.9079192e+01
   1.9400000e+01   1.9204924e+01
   1.9500000e+01   1.9330811e+01
   1.9600000e+01   1.9456848e+01
   1.9700000e+01   1.9583033e+01
   1.9800000e+01   1.9709362e+01
   1.9900000e+01   1.9835833e+01
   2.0000000e+01   1.9962443e+01
   2.0100000e+01   2.0089189e+01
   2.0200000e+01   2.0216068e+01
   2.0300000e+01   2.0343077e+01
   2.0400000e+01   2.0470214e+01
   2.0500000e+01   2.0597476e+01
   2.0600000e+01   2.0724861e+01
   2.0700000e+01   2.0852365e+01
   2.0800000e+01   2.0979987e+01
   2.0900000e+01   2.1107724e+01
   2.1000000e+01   2.1235573e+01
   2.1100000e+01   2.1363532e+01
   2.1200000e+01   2.1491599e+01
   2.1300000e+01   2.1619772e+01
   2.1400000e+01   2.1748048e+01
   2.1500000e+01   2.1876425e+01
   2.1600000e+01   2.2004901e+01
   2.1700000e+01   2.2133474e+01
   2.1800000e+01   2.2262142e+01
   2.1900000e+01   2.2390902e+01
   2.2000000e+01   2.2519754e+01
   2.2100000e+01   2.2648694e+01
   2.2200000e+01   2.2777721e+01
   2.2300000e+01   2.2906834e+01
   2.2400000e+01   2.3036029e+01
   2.2500000e+01   2.3165306e+01
   2.2600000e+01   2.3294663e+01
   2.2700000e+01   2.3424098e+01
   2.2800000e+01   2.3553609e+01
   2.2900000e+01   2.3683195e+01
   2.3000000e+01   2.3812854e+01
   2.3100000e+01   2.3942585e+01
   2.3200000e+01   2.4072385e+01
   2.3300000e+01   2.4202254e+01
   2.3400000e+01   2.4332190e+01
   2.3500000e+01   2.4462191e+01
   2.3600000e+01   2.4592256e+01
   2.3700000e+01   2.4722384e+01
   2.3800000e+01   2.4852573e+01
   2.3900000e+01   2.4982823e+01
   2.4000000e+01   2.5113131e+01
   2.4100000e+01   2.5243496e+01
   2.4200000e+01   2.5373917e+01
   2.4300000e+01   2.5504393e+01
   2.4400000e+01   2.5634923e+01
   2.4500000e+01   2.5765506e+01
   2.4600000e+01   2.5896139e+01
   2.4700000e+01   2.6026823e+01
   2.4800000e+01   2.6157556e+01
   2.4900000e+01   2.6288337e+01
   2.5000000e+01   2.6419165e+01
   2.5100000e+01   2.6550039e+01
   2.5200000e+01   2.6680958e+01
   2.5300000e+01   2.6811921e+01
   2.5400000e+01   2.6942927e+01
   2.5500000e+01   2.7073974e+01
   2.5600000e+01   2.7205063e+01
   2.5700000e+01   2.7336192e+01
   2.5800000e+01   2.7467361e+01
   2.5900000e+01   2.7598567e+01
   2.6000000e+01   2.7729811e+01
   2.6100000e+01   2.7861092e+01
   2.6200000e+01   2.7992409e+01
   2.6300000e+01   2.8123761e+01
   2.6400000e+01   2.8255147e+01
   2.6500000e+01   2.8386567e+01
   2.6600000e+01   2.8518020e+01
   2.6700000e+01   2.8649505e+01
   2.6800000e+01   2.8781021e+01
   2.6900000e+01   2.8912567e+01
   2.7000000e+01   2.9044144e+01
   2.7100000e+01   2.9175750e+01
   2.7200000e+01   2.9307385e+01
   2.7300000e+01   2.9439048e+01
   2.7400000e+01   2.9570738e+01
   2.7500000e+01   2.9702455e+01
   2.7600000e+01   2.9834198e+01
   2.7700000e+01   2.9965966e+01
   2.7800000e+01   3.0097760e+01
   2.7900000e+01   3.0229578e+01
   2.8000000e+01   3.0361420e+01
   2.8100000e+01   3.0493286e+01
   2.8200000e+01   3.0625174e+01
   2.8300000e+01   3.0757085e+01
   2.8400000e+01   3.0889017e+01
   2.8500000e+01   3.1020971e+01
   2.8600000e+01   3.1152946e+01
   2.8700000e+01   3.1284941e+01
   2.8800000e+01   3.1416956e+01
   2.8900000e+01   3.1548991e+01
   2.9000000e+01   3.1681044e+01
   2.9100000e+01   3.1813116e+01
   2.9200000e+01   3.1945207e+01
   2.9300000e+01   3.2077315e+01
   2.9400000e+01   3.2209441e+01
   2.9500000e+01   3.2341584e+01
   2.9600000e+01   3.2473743e+01
   2.9700000e+01   3.2605918e+01
   2.9800000e+01   3.2738110e+01
   2.9900000e+01   3.2870317e+01
   3.0000000e+01   3.3002539e+01


==> input/Cav_Jinput-custom_optimal_link3_BS3-MT9a-9b_Tx2H4H6H8H-Rx5Hl5Hu6Hl6Hu_128_161_lower_averaged-16_lseg16_DPmode0.dat <==
  -1.0000000e+01   1.1880982e+00
  -9.9000000e+00   1.2057413e+00
  -9.8000000e+00   1.2235574e+00
  -9.7000000e+00   1.2415464e+00
  -9.6000000e+00   1.2597082e+00
  -9.5000000e+00   1.2780428e+00
  -9.4000000e+00   1.2965499e+00
  -9.3000000e+00   1.3152293e+00
  -9.2000000e+00   1.3340808e+00
  -9.1000000e+00   1.3531042e+00
  -9.0000000e+00   1.3722991e+00
  -8.9000000e+00   1.3916651e+00
  -8.8000000e+00   1.4112019e+00
  -8.7000000e+00   1.4309091e+00
  -8.6000000e+00   1.4507862e+00
  -8.5000000e+00   1.4708327e+00
  -8.4000000e+00   1.4910480e+00
  -8.3000000e+00   1.5114317e+00
  -8.2000000e+00   1.5319831e+00
  -8.1000000e+00   1.5527016e+00
  -8.0000000e+00   1.5735864e+00
  -7.9000000e+00   1.5946370e+00
  -7.8000000e+00   1.6158525e+00
  -7.7000000e+00   1.6372322e+00
  -7.6000000e+00   1.6587753e+00
  -7.5000000e+00   1.6804809e+00
  -7.4000000e+00   1.7023482e+00
  -7.3000000e+00   1.7243762e+00
  -7.2000000e+00   1.7465640e+00
  -7.1000000e+00   1.7689107e+00
  -7.0000000e+00   1.7914153e+00
  -6.9000000e+00   1.8140767e+00
  -6.8000000e+00   1.8368938e+00
  -6.7000000e+00   1.8598657e+00
  -6.6000000e+00   1.8829911e+00
  -6.5000000e+00   1.9062690e+00
  -6.4000000e+00   1.9296981e+00
  -6.3000000e+00   1.9532774e+00
  -6.2000000e+00   1.9770055e+00
  -6.1000000e+00   2.0008813e+00
  -6.0000000e+00   2.0249035e+00
  -5.9000000e+00   2.0490709e+00
  -5.8000000e+00   2.0733820e+00
  -5.7000000e+00   2.0978357e+00
  -5.6000000e+00   2.1224306e+00
  -5.5000000e+00   2.1471653e+00
  -5.4000000e+00   2.1720384e+00
  -5.3000000e+00   2.1970422e+00
  -5.2000000e+00   2.2221591e+00
  -5.1000000e+00   2.2474110e+00
  -5.0000000e+00   2.2727965e+00
  -4.9000000e+00   2.2983142e+00
  -4.8000000e+00   2.3239627e+00
  -4.7000000e+00   2.3497405e+00
  -4.6000000e+00   2.3756463e+00
  -4.5000000e+00   2.4016786e+00
  -4.4000000e+00   2.4278359e+00
  -4.3000000e+00   2.4541167e+00
  -4.2000000e+00   2.4805197e+00
  -4.1000000e+00   2.5070432e+00
  -4.0000000e+00   2.5336823e+00
  -3.9000000e+00   2.5604047e+00
  -3.8000000e+00   2.5872345e+00
  -3.7000000e+00   2.6141499e+00
  -3.6000000e+00   2.6411622e+00
  -3.5000000e+00   2.6682680e+00
  -3.4000000e+00   2.6954785e+00
  -3.3000000e+00   2.7227651e+00
  -3.2000000e+00   2.7501637e+00
  -3.1000000e+00   2.7776390e+00
  -3.0000000e+00   2.8051639e+00
  -2.9000000e+00   2.8327043e+00
  -2.8000000e+00   2.8603408e+00
  -2.7000000e+00   2.8880599e+00
  -2.6000000e+00   2.9158384e+00
  -2.5000000e+00   2.9436512e+00
  -2.4000000e+00   2.9715774e+00
  -2.3000000e+00   2.9996162e+00
  -2.2000000e+00   3.0277258e+00
  -2.1000000e+00   3.0558573e+00
  -2.0000000e+00   3.0839652e+00
  -1.9000000e+00   3.1120834e+00
  -1.8000000e+00   3.1403121e+00
  -1.7000000e+00   3.1685686e+00
  -1.6000000e+00   3.1969175e+00
  -1.5000000e+00   3.2252945e+00
  -1.4000000e+00   3.2536305e+00
  -1.3000000e+00   3.2819946e+00
  -1.2000000e+00   3.3104386e+00
  -1.1000000e+00   3.3389498e+00
  -1.0000000e+00   3.3675578e+00
  -9.0000000e-01   3.3962458e+00
  -8.0000000e-01   3.4248616e+00
  -7.0000000e-01   3.4535393e+00
  -6.0000000e-01   3.4822349e+00
  -5.0000000e-01   3.5109173e+00
  -4.0000000e-01   3.5397092e+00
  -3.0000000e-01   3.5685652e+00
  -2.0000000e-01   3.5975162e+00
  -1.0000000e-01   3.6264728e+00
   0.0000000e+00   3.6554623e+00
   1.0000000e-01   3.6845309e+00
   2.0000000e-01   3.7136847e+00
   3.0000000e-01   3.7428516e+00
   4.0000000e-01   3.7720631e+00
   5.0000000e-01   3.8013732e+00
   6.0000000e-01   3.8307589e+00
   7.0000000e-01   3.8602132e+00
   8.0000000e-01   3.8898099e+00
   9.0000000e-01   3.9195774e+00
   1.0000000e+00   3.9494072e+00
   1.1000000e+00   3.9793123e+00
   1.2000000e+00   4.0093908e+00
   1.3000000e+00   4.0396433e+00
   1.4000000e+00   4.0701230e+00
   1.5000000e+00   4.1007889e+00
   1.6000000e+00   4.1316062e+00
   1.7000000e+00   4.1625019e+00
   1.8000000e+00   4.1934880e+00
   1.9000000e+00   4.2247055e+00
   2.0000000e+00   4.2560584e+00
   2.1000000e+00   4.2876175e+00
   2.2000000e+00   4.3194229e+00
   2.3000000e+00   4.3514576e+00
   2.4000000e+00   4.3836464e+00
   2.5000000e+00   4.4160051e+00
   2.6000000e+00   4.4485922e+00
   2.7000000e+00   4.4812608e+00
   2.8000000e+00   4.5140882e+00
   2.9000000e+00   4.5471596e+00
   3.0000000e+00   4.5805153e+00
   3.1000000e+00   4.6140885e+00
   3.2000000e+00   4.6478479e+00
   3.3000000e+00   4.6818717e+00
   3.4000000e+00   4.7161900e+00
   3.5000000e+00   4.7507623e+00
   3.6000000e+00   4.7856165e+00
   3.7000000e+00   4.8207218e+00
   3.8000000e+00   4.8560247e+00
   3.9000000e+00   4.8915947e+00
   4.0000000e+00   4.9274136e+00
   4.1000000e+00   4.9635191e+00
   4.2000000e+00   4.9999224e+00
   4.3000000e+00   5.0365124e+00
   4.4000000e+00   5.0734068e+00
   4.5000000e+00   5.1106159e+00
   4.6000000e+00   5.1480974e+00
   4.7000000e+00   5.1858715e+00
   4.8000000e+00   5.2239617e+00
   4.9000000e+00   5.2623677e+00
   5.0000000e+00   5.3010891e+00
   5.1000000e+00   5.3400752e+00
   5.2000000e+00   5.3793613e+00
   5.3000000e+00   5.4189183e+00
   5.4000000e+00   5.4586794e+00
   5.5000000e+00   5.4986188e+00
   5.6000000e+00   5.5387775e+00
   5.7000000e+00   5.5791799e+00
   5.8000000e+00   5.6198160e+00
   5.9000000e+00   5.6606513e+00
   6.0000000e+00   5.7017305e+00
   6.1000000e+00   5.7430754e+00
   6.2000000e+00   5.7846799e+00
   6.3000000e+00   5.8265987e+00
   6.4000000e+00   5.8688434e+00
   6.5000000e+00   5.9112438e+00
   6.6000000e+00   5.9537445e+00
   6.7000000e+00   5.9964377e+00
   6.8000000e+00   6.0393048e+00
   6.9000000e+00   6.0824296e+00
   7.0000000e+00   6.1257461e+00
   7.1000000e+00   6.1692511e+00
   7.2000000e+00   6.2130331e+00
   7.3000000e+00   6.2570899e+00
   7.4000000e+00   6.3013941e+00
   7.5000000e+00   6.3458362e+00
   7.6000000e+00   6.3903279e+00
   7.7000000e+00   6.4350724e+00
   7.8000000e+00   6.4801282e+00
   7.9000000e+00   6.5253918e+00
   8.0000000e+00   6.5707832e+00
   8.1000000e+00   6.6161555e+00
   8.2000000e+00   6.6618241e+00
   8.3000000e+00   6.7076983e+00
   8.4000000e+00   6.7537314e+00
   8.5000000e+00   6.7998574e+00
   8.6000000e+00   6.8462172e+00
   8.7000000e+00   6.8928372e+00
   8.8000000e+00   6.9396192e+00
   8.9000000e+00   6.9867637e+00
   9.0000000e+00   7.0340309e+00
   9.1000000e+00   7.0814358e+00
   9.2000000e+00   7.1288905e+00
   9.3000000e+00   7.1766204e+00
   9.4000000e+00   7.2242483e+00
   9.5000000e+00   7.2718762e+00
   9.6000000e+00   7.3197103e+00
   9.7000000e+00   7.3678996e+00
   9.8000000e+00   7.4164009e+00
   9.9000000e+00   7.4652395e+00
   1.0000000e+01   7.5140253e+00
   1.0100000e+01   7.5629697e+00
   1.0200000e+01   7.6120698e+00
   1.0300000e+01   7.6614501e+00
   1.0400000e+01   7.7112263e+00
   1.0500000e+01   7.7612509e+00
   1.0600000e+01   7.8116211e+00
   1.0700000e+01   7.8623094e+00
   1.0800000e+01   7.9131249e+00
   1.0900000e+01   7.9643367e+00
   1.1000000e+01   8.0159009e+00
   1.1100000e+01   8.0675572e+00
   1.1200000e+01   8.1192516e+00
   1.1300000e+01   8.1713877e+00
   1.1400000e+01   8.2238820e+00
   1.1500000e+01   8.2766944e+00
   1.1600000e+01   8.3298644e+00
   1.1700000e+01   8.3833169e+00
   1.1800000e+01   8.4369640e+00
   1.1900000e+01   8.4908881e+00
   1.2000000e+01   8.5451550e+00
   1.2100000e+01   8.5997894e+00
   1.2200000e+01   8.6546676e+00
   1.2300000e+01   8.7098652e+00
   1.2400000e+01   8.7653293e+00
   1.2500000e+01   8.8212299e+00
   1.2600000e+01   8.8773840e+00
   1.2700000e+01   8.9339714e+00
   1.2800000e+01   8.9910477e+00
   1.2900000e+01   9.0485612e+00
   1.3000000e+01   9.1065176e+00
   1.3100000e+01   9.1649628e+00
   1.3200000e+01   9.2237194e+00
   1.3300000e+01   9.2829279e+00
   1.3400000e+01   9.3424684e+00
   1.3500000e+01   9.4024604e+00
   1.3600000e+01   9.4629442e+00
   1.3700000e+01   9.5239183e+00
   1.3800000e+01   9.5853814e+00
   1.3900000e+01   9.6473318e+00
   1.4000000e+01   9.7097678e+00
   1.4100000e+01   9.7726079e+00
   1.4200000e+01   9.8359063e+00
   1.4300000e+01   9.8996862e+00
   1.4400000e+01   9.9639454e+00
   1.4500000e+01   1.0028682e+01
   1.4600000e+01   1.0093892e+01
   1.4700000e+01   1.0159576e+01
   1.4800000e+01   1.0225680e+01
   1.4900000e+01   1.0292208e+01
   1.5000000e+01   1.0359204e+01
   1.5100000e+01   1.0426662e+01
   1.5200000e+01   1.0494514e+01
   1.5300000e+01   1.0562580e+01
   1.5400000e+01   1.0631035e+01
   1.5500000e+01   1.0699767e+01
   1.5600000e+01   1.0768696e+01
   1.5700000e+01   1.0837903e+01
   1.5800000e+01   1.0907435e+01
   1.5900000e+01   1.0977135e+01
   1.6000000e+01   1.1047081e+01
   1.6100000e+01   1.1117497e+01
   1.6200000e+01   1.1188229e+01
   1.6300000e+01   1.1259102e+01
   1.6400000e+01   1.1330243e+01
   1.6500000e+01   1.1401608e+01
   1.6600000e+01   1.1473040e+01
   1.6700000e+01   1.1544708e+01
   1.6800000e+01   1.1616568e+01
   1.6900000e+01   1.1688823e+01
   1.7000000e+01   1.1761323e+01
   1.7100000e+01   1.1833772e+01
   1.7200000e+01   1.1906382e+01
   1.7300000e+01   1.1979439e+01
   1.7400000e+01   1.2052969e+01
   1.7500000e+01   1.2126748e+01
   1.7600000e+01   1.2201027e+01
   1.7700000e+01   1.2275649e+01
   1.7800000e+01   1.2350562e+01
   1.7900000e+01   1.2425664e+01
   1.8000000e+01   1.2501070e+01
   1.8100000e+01   1.2576779e+01
   1.8200000e+01   1.2652712e+01
   1.8300000e+01   1.2729153e+01
   1.8400000e+01   1.2805940e+01
   1.8500000e+01   1.2883088e+01
   1.8600000e+01   1.2960560e+01
   1.8700000e+01   1.3038014e+01
   1.8800000e+01   1.3115686e+01
   1.8900000e+01   1.3193592e+01
   1.9000000e+01   1.3271978e+01
   1.9100000e+01   1.3350664e+01
   1.9200000e+01   1.3429751e+01
   1.9300000e+01   1.3509215e+01
   1.9400000e+01   1.3588532e+01
   1.9500000e+01   1.3667621e+01
   1.9600000e+01   1.3746788e+01
   1.9700000e+01   1.3826440e+01
   1.9800000e+01   1.3906362e+01
   1.9900000e+01   1.3986189e+01
   2.0000000e+01   1.4066363e+01
   2.0100000e+01   1.4147065e+01
   2.0200000e+01   1.4227947e+01
   2.0300000e+01   1.4309114e+01
   2.0400000e+01   1.4390326e+01
   2.0500000e+01   1.4471676e+01
   2.0600000e+01   1.4553286e+01
   2.0700000e+01   1.4635239e+01
   2.0800000e+01   1.4717229e+01
   2.0900000e+01   1.4799453e+01
   2.1000000e+01   1.4881963e+01
   2.1100000e+01   1.4964888e+01
   2.1200000e+01   1.5048404e+01
   2.1300000e+01   1.5132400e+01
   2.1400000e+01   1.5217011e+01
   2.1500000e+01   1.5302234e+01
   2.1600000e+01   1.5388040e+01
   2.1700000e+01   1.5474311e+01
   2.1800000e+01   1.5561071e+01
   2.1900000e+01   1.5648235e+01
   2.2000000e+01   1.5736003e+01
   2.2100000e+01   1.5824286e+01
   2.2200000e+01   1.5912729e+01
   2.2300000e+01   1.6001576e+01
   2.2400000e+01   1.6090885e+01
   2.2500000e+01   1.6180685e+01
   2.2600000e+01   1.6270961e+01
   2.2700000e+01   1.6361795e+01
   2.2800000e+01   1.6453035e+01
   2.2900000e+01   1.6544763e+01
   2.3000000e+01   1.6637085e+01
   2.3100000e+01   1.6729996e+01
   2.3200000e+01   1.6823490e+01
   2.3300000e+01   1.6917425e+01
   2.3400000e+01   1.7011898e+01
   2.3500000e+01   1.7106769e+01
   2.3600000e+01   1.7202068e+01
   2.3700000e+01   1.7297892e+01
   2.3800000e+01   1.7394169e+01
   2.3900000e+01   1.7491010e+01
   2.4000000e+01   1.7588409e+01
   2.4100000e+01   1.7686360e+01
   2.4200000e+01   1.7784858e+01
   2.4300000e+01   1.7883898e+01
   2.4400000e+01   1.7983382e+01
   2.4500000e+01   1.8083312e+01
   2.4600000e+01   1.8183770e+01
   2.4700000e+01   1.8284623e+01
   2.4800000e+01   1.8385966e+01
   2.4900000e+01   1.8487825e+01
   2.5000000e+01   1.8590192e+01
   2.5100000e+01   1.8693040e+01
   2.5200000e+01   1.8796255e+01
   2.5300000e+01   1.8899810e+01
   2.5400000e+01   1.9003860e+01
   2.5500000e+01   1.9108397e+01
   2.5600000e+01   1.9213357e+01
   2.5700000e+01   1.9318578e+01
   2.5800000e+01   1.9424256e+01
   2.5900000e+01   1.9530405e+01
   2.6000000e+01   1.9637019e+01
   2.6100000e+01   1.9744092e+01
   2.6200000e+01   1.9851619e+01
   2.6300000e+01   1.9959593e+01
   2.6400000e+01   2.0068009e+01
   2.6500000e+01   2.0176861e+01
   2.6600000e+01   2.0286143e+01
   2.6700000e+01   2.0395850e+01
   2.6800000e+01   2.0505976e+01
   2.6900000e+01   2.0616514e+01
   2.7000000e+01   2.0727460e+01
   2.7100000e+01   2.0838808e+01
   2.7200000e+01   2.0950552e+01
   2.7300000e+01   2.1062686e+01
   2.7400000e+01   2.1175205e+01
   2.7500000e+01   2.1288103e+01
   2.7600000e+01   2.1401374e+01
   2.7700000e+01   2.1515013e+01
   2.7800000e+01   2.1629015e+01
   2.7900000e+01   2.1743373e+01
   2.8000000e+01   2.1858083e+01
   2.8100000e+01   2.1973139e+01
   2.8200000e+01   2.2088535e+01
   2.8300000e+01   2.2204267e+01
   2.8400000e+01   2.2320329e+01
   2.8500000e+01   2.2436715e+01
   2.8600000e+01   2.2553421e+01
   2.8700000e+01   2.2670442e+01
   2.8800000e+01   2.2787771e+01
   2.8900000e+01   2.2905405e+01
   2.9000000e+01   2.3023338e+01
   2.9100000e+01   2.3141565e+01
   2.9200000e+01   2.3260081e+01
   2.9300000e+01   2.3378881e+01
   2.9400000e+01   2.3497961e+01
   2.9500000e+01   2.3617316e+01
   2.9600000e+01   2.3736940e+01
   2.9700000e+01   2.3856830e+01
   2.9800000e+01   2.3976981e+01
   2.9900000e+01   2.4097387e+01
   3.0000000e+01   2.4218045e+01


==> input/Cav_Jinput-custom_optimal_link3_BS3-MT9a-9b_Tx2V4V6V8V-Rx5Vl5Vu6Vl6Vu_128_161_lower_averaged-16_lseg16_DPmode0.dat <==
  -1.0000000e+01   1.1559574e+00
  -9.9000000e+00   1.1731808e+00
  -9.8000000e+00   1.1905762e+00
  -9.7000000e+00   1.2081437e+00
  -9.6000000e+00   1.2258832e+00
  -9.5000000e+00   1.2437949e+00
  -9.4000000e+00   1.2618785e+00
  -9.3000000e+00   1.2801342e+00
  -9.2000000e+00   1.2985616e+00
  -9.1000000e+00   1.3171607e+00
  -9.0000000e+00   1.3359313e+00
  -8.9000000e+00   1.3548732e+00
  -8.8000000e+00   1.3739861e+00
  -8.7000000e+00   1.3932697e+00
  -8.6000000e+00   1.4127236e+00
  -8.5000000e+00   1.4323476e+00
  -8.4000000e+00   1.4521411e+00
  -8.3000000e+00   1.4721038e+00
  -8.2000000e+00   1.4922351e+00
  -8.1000000e+00   1.5125346e+00
  -8.0000000e+00   1.5330016e+00
  -7.9000000e+00   1.5536356e+00
  -7.8000000e+00   1.5744360e+00
  -7.7000000e+00   1.5954021e+00
  -7.6000000e+00   1.6165332e+00
  -7.5000000e+00   1.6378286e+00
  -7.4000000e+00   1.6592874e+00
  -7.3000000e+00   1.6809090e+00
  -7.2000000e+00   1.7026924e+00
  -7.1000000e+00   1.7246368e+00
  -7.0000000e+00   1.7467413e+00
  -6.9000000e+00   1.7690049e+00
  -6.8000000e+00   1.7914267e+00
  -6.7000000e+00   1.8140058e+00
  -6.6000000e+00   1.8367410e+00
  -6.5000000e+00   1.8596314e+00
  -6.4000000e+00   1.8826758e+00
  -6.3000000e+00   1.9058731e+00
  -6.2000000e+00   1.9292222e+00
  -6.1000000e+00   1.9527220e+00
  -6.0000000e+00   1.9763712e+00
  -5.9000000e+00   2.0001687e+00
  -5.8000000e+00   2.0241132e+00
  -5.7000000e+00   2.0482034e+00
  -5.6000000e+00   2.0724381e+00
  -5.5000000e+00   2.0968160e+00
  -5.4000000e+00   2.1213358e+00
  -5.3000000e+00   2.1459962e+00
  -5.2000000e+00   2.1707957e+00
  -5.1000000e+00   2.1957330e+00
  -5.0000000e+00   2.2207694e+00
  -4.9000000e+00   2.2459342e+00
  -4.8000000e+00   2.2712118e+00
  -4.7000000e+00   2.2965687e+00
  -4.6000000e+00   2.3220263e+00
  -4.5000000e+00   2.3475365e+00
  -4.4000000e+00   2.3731569e+00
  -4.3000000e+00   2.3988793e+00
  -4.2000000e+00   2.4247340e+00
  -4.1000000e+00   2.4506869e+00
  -4.0000000e+00   2.4767402e+00
  -3.9000000e+00   2.5028492e+00
  -3.8000000e+00   2.5290584e+00
  -3.7000000e+00   2.5552904e+00
  -3.6000000e+00   2.5815390e+00
  -3.5000000e+00   2.6077700e+00
  -3.4000000e+00   2.6340701e+00
  -3.3000000e+00   2.6603519e+00
  -3.2000000e+00   2.6867337e+00
  -3.1000000e+00   2.7132546e+00
  -3.0000000e+00   2.7397102e+00
  -2.9000000e+00   2.7661733e+00
  -2.8000000e+00   2.7927253e+00
  -2.7000000e+00   2.8193785e+00
  -2.6000000e+00   2.8460556e+00
  -2.5000000e+00   2.8727769e+00
  -2.4000000e+00   2.8995170e+00
  -2.3000000e+00   2.9262210e+00
  -2.2000000e+00   2.9530270e+00
  -2.1000000e+00   2.9799450e+00
  -2.0000000e+00   3.0069438e+00
  -1.9000000e+00   3.0340229e+00
  -1.8000000e+00   3.0611996e+00
  -1.7000000e+00   3.0885446e+00
  -1.6000000e+00   3.1158327e+00
  -1.5000000e+00   3.1432005e+00
  -1.4000000e+00   3.1706807e+00
  -1.3000000e+00   3.1981872e+00
  -1.2000000e+00   3.2257718e+00
  -1.1000000e+00   3.2534706e+00
  -1.0000000e+00   3.2810752e+00
  -9.0000000e-01   3.3086054e+00
  -8.0000000e-01   3.3361767e+00
  -7.0000000e-01   3.3638329e+00
  -6.0000000e-01   3.3916307e+00
  -5.0000000e-01   3.4195857e+00
  -4.0000000e-01   3.4476662e+00
  -3.0000000e-01   3.4757816e+00
  -2.0000000e-01   3.5040924e+00
  -1.0000000e-01   3.5324278e+00
   0.0000000e+00   3.5608872e+00
   1.0000000e-01   3.5895343e+00
   2.0000000e-01   3.6181822e+00
   3.0000000e-01   3.6469323e+00
   4.0000000e-01   3.6758527e+00
   5.0000000e-01   3.7049761e+00
   6.0000000e-01   3.7342914e+00
   7.0000000e-01   3.7637633e+00
   8.0000000e-01   3.7934099e+00
   9.0000000e-01   3.8233051e+00
   1.0000000e+00   3.8534688e+00
   1.1000000e+00   3.8838104e+00
   1.2000000e+00   3.9143622e+00
   1.3000000e+00   3.9451605e+00
   1.4000000e+00   3.9761346e+00
   1.5000000e+00   4.0072847e+00
   1.6000000e+00   4.0386643e+00
   1.7000000e+00   4.0703307e+00
   1.8000000e+00   4.1021410e+00
   1.9000000e+00   4.1341522e+00
   2.0000000e+00   4.1663485e+00
   2.1000000e+00   4.1987311e+00
   2.2000000e+00   4.2313453e+00
   2.3000000e+00   4.2642110e+00
   2.4000000e+00   4.2973882e+00
   2.5000000e+00   4.3308469e+00
   2.6000000e+00   4.3645809e+00
   2.7000000e+00   4.3985839e+00
   2.8000000e+00   4.4327935e+00
   2.9000000e+00   4.4672835e+00
   3.0000000e+00   4.5020515e+00
   3.1000000e+00   4.5371454e+00
   3.2000000e+00   4.5725545e+00
   3.3000000e+00   4.6082123e+00
   3.4000000e+00   4.6441241e+00
   3.5000000e+00   4.6803692e+00
   3.6000000e+00   4.7169478e+00
   3.7000000e+00   4.7538600e+00
   3.8000000e+00   4.7911059e+00
   3.9000000e+00   4.8286758e+00
   4.0000000e+00   4.8664840e+00
   4.1000000e+00   4.9044619e+00
   4.2000000e+00   4.9427762e+00
   4.3000000e+00   4.9814266e+00
   4.4000000e+00   5.0204129e+00
   4.5000000e+00   5.0597346e+00
   4.6000000e+00   5.0993912e+00
   4.7000000e+00   5.1393821e+00
   4.8000000e+00   5.1797067e+00
   4.9000000e+00   5.2203643e+00
   5.0000000e+00   5.2613540e+00
   5.1000000e+00   5.3026749e+00
   5.2000000e+00   5.3442481e+00
   5.3000000e+00   5.3860976e+00
   5.4000000e+00   5.4281706e+00
   5.5000000e+00   5.4704939e+00
   5.6000000e+00   5.5131471e+00
   5.7000000e+00   5.5561105e+00
   5.8000000e+00   5.5992461e+00
   5.9000000e+00   5.6426628e+00
   6.0000000e+00   5.6864072e+00
   6.1000000e+00   5.7304778e+00
   6.2000000e+00   5.7748733e+00
   6.3000000e+00   5.8195922e+00
   6.4000000e+00   5.8646328e+00
   6.5000000e+00   5.9099937e+00
   6.6000000e+00   5.9556258e+00
   6.7000000e+00   6.0015077e+00
   6.8000000e+00   6.0476054e+00
   6.9000000e+00   6.0938977e+00
   7.0000000e+00   6.1402688e+00
   7.1000000e+00   6.1868801e+00
   7.2000000e+00   6.2336685e+00
   7.3000000e+00   6.2805903e+00
   7.4000000e+00   6.3277466e+00
   7.5000000e+00   6.3747743e+00
   7.6000000e+00   6.4218240e+00
   7.7000000e+00   6.4689692e+00
   7.8000000e+00   6.5163345e+00
   7.9000000e+00   6.5636330e+00
   8.0000000e+00   6.6110612e+00
   8.1000000e+00   6.6586280e+00
   8.2000000e+00   6.7063742e+00
   8.3000000e+00   6.7541488e+00
   8.4000000e+00   6.8020542e+00
   8.5000000e+00   6.8501307e+00
   8.6000000e+00   6.8984776e+00
   8.7000000e+00   6.9470520e+00
   8.8000000e+00   6.9957643e+00
   8.9000000e+00   7.0446967e+00
   9.0000000e+00   7.0937263e+00
   9.1000000e+00   7.1427282e+00
   9.2000000e+00   7.1919909e+00
   9.3000000e+00   7.2412771e+00
   9.4000000e+00   7.2903797e+00
   9.5000000e+00   7.3395967e+00
   9.6000000e+00   7.3889957e+00
   9.7000000e+00   7.4385067e+00
   9.8000000e+00   7.4881932e+00
   9.9000000e+00   7.5380136e+00
   1.0000000e+01   7.5880448e+00
   1.0100000e+01   7.6382292e+00
   1.0200000e+01   7.6884836e+00
   1.0300000e+01   7.7388669e+00
   1.0400000e+01   7.7894242e+00
   1.0500000e+01   7.8402959e+00
   1.0600000e+01   7.8910842e+00
   1.0700000e+01   7.9420565e+00
   1.0800000e+01   7.9930786e+00
   1.0900000e+01   8.0444368e+00
   1.1000000e+01   8.0959227e+00
   1.1100000e+01   8.1475648e+00
   1.1200000e+01   8.1995291e+00
   1.1300000e+01   8.2518501e+00
   1.1400000e+01   8.3041167e+00
   1.1500000e+01   8.3564826e+00
   1.1600000e+01   8.4090916e+00
   1.1700000e+01   8.4619558e+00
   1.1800000e+01   8.5149995e+00
   1.1900000e+01   8.5680360e+00
   1.2000000e+01   8.6210693e+00
   1.2100000e+01   8.6743662e+00
   1.2200000e+01   8.7279617e+00
   1.2300000e+01   8.7816718e+00
   1.2400000e+01   8.8358105e+00
   1.2500000e+01   8.8901708e+00
   1.2600000e+01   8.9448218e+00
   1.2700000e+01   8.9999783e+00
   1.2800000e+01   9.0556312e+00
   1.2900000e+01   9.1114808e+00
   1.3000000e+01   9.1674763e+00
   1.3100000e+01   9.2235248e+00
   1.3200000e+01   9.2795185e+00
   1.3300000e+01   9.3355307e+00
   1.3400000e+01   9.3918112e+00
   1.3500000e+01   9.4483756e+00
   1.3600000e+01   9.5053331e+00
   1.3700000e+01   9.5625710e+00
   1.3800000e+01   9.6198056e+00
   1.3900000e+01   9.6770268e+00
   1.4000000e+01   9.7345556e+00
   1.4100000e+01   9.7924052e+00
   1.4200000e+01   9.8506256e+00
   1.4300000e+01   9.9090088e+00
   1.4400000e+01   9.9677158e+00
   1.4500000e+01   1.0026839e+01
   1.4600000e+01   1.0086036e+01
   1.4700000e+01   1.0145582e+01
   1.4800000e+01   1.0205592e+01
   1.4900000e+01   1.0266032e+01
   1.5000000e+01   1.0326958e+01
   1.5100000e+01   1.0388460e+01
   1.5200000e+01   1.0450139e+01
   1.5300000e+01   1.0512012e+01
   1.5400000e+01   1.0574125e+01
   1.5500000e+01   1.0636223e+01
   1.5600000e+01   1.0698929e+01
   1.5700000e+01   1.0761873e+01
   1.5800000e+01   1.0825223e+01
   1.5900000e+01   1.0888668e+01
   1.6000000e+01   1.0952577e+01
   1.6100000e+01   1.1017045e+01
   1.6200000e+01   1.1082104e+01
   1.6300000e+01   1.1147698e+01
   1.6400000e+01   1.1213582e+01
   1.6500000e+01   1.1279907e+01
   1.6600000e+01   1.1346461e+01
   1.6700000e+01   1.1413511e+01
   1.6800000e+01   1.1481069e+01
   1.6900000e+01   1.1549026e+01
   1.7000000e+01   1.1617485e+01
   1.7100000e+01   1.1686580e+01
   1.7200000e+01   1.1756229e+01
   1.7300000e+01   1.1826314e+01
   1.7400000e+01   1.1896957e+01
   1.7500000e+01   1.1968031e+01
   1.7600000e+01   1.2039571e+01
   1.7700000e+01   1.2111716e+01
   1.7800000e+01   1.2184354e+01
   1.7900000e+01   1.2257585e+01
   1.8000000e+01   1.2331346e+01
   1.8100000e+01   1.2405598e+01
   1.8200000e+01   1.2480368e+01
   1.8300000e+01   1.2555706e+01
   1.8400000e+01   1.2631680e+01
   1.8500000e+01   1.2708143e+01
   1.8600000e+01   1.2785163e+01
   1.8700000e+01   1.2862644e+01
   1.8800000e+01   1.2940789e+01
   1.8900000e+01   1.3019509e+01
   1.9000000e+01   1.3098696e+01
   1.9100000e+01   1.3178558e+01
   1.9200000e+01   1.3259014e+01
   1.9300000e+01   1.3339950e+01
   1.9400000e+01   1.3421438e+01
   1.9500000e+01   1.3503497e+01
   1.9600000e+01   1.3585870e+01
   1.9700000e+01   1.3668758e+01
   1.9800000e+01   1.3752315e+01
   1.9900000e+01   1.3836536e+01
   2.0000000e+01   1.3921418e+01
   2.0100000e+01   1.4006959e+01
   2.0200000e+01   1.4093042e+01
   2.0300000e+01   1.4179732e+01
   2.0400000e+01   1.4266916e+01
   2.0500000e+01   1.4354736e+01
   2.0600000e+01   1.4443169e+01
   2.0700000e+01   1.4532132e+01
   2.0800000e+01   1.4621731e+01
   2.0900000e+01   1.4711824e+01
   2.1000000e+01   1.4802445e+01
   2.1100000e+01   1.4893469e+01
   2.1200000e+01   1.4985121e+01
   2.1300000e+01   1.5077394e+01
   2.1400000e+01   1.5170206e+01
   2.1500000e+01   1.5263577e+01
   2.1600000e+01   1.5357557e+01
   2.1700000e+01   1.5452141e+01
   2.1800000e+01   1.5547325e+01
   2.1900000e+01   1.5643103e+01
   2.2000000e+01   1.5739470e+01
   2.2100000e+01   1.5836420e+01
   2.2200000e+01   1.5933949e+01
   2.2300000e+01   1.6032050e+01
   2.2400000e+01   1.6130718e+01
   2.2500000e+01   1.6229947e+01
   2.2600000e+01   1.6329733e+01
   2.2700000e+01   1.6430068e+01
   2.2800000e+01   1.6530947e+01
   2.2900000e+01   1.6632364e+01
   2.3000000e+01   1.6734314e+01
   2.3100000e+01   1.6836790e+01
   2.3200000e+01   1.6939786e+01
   2.3300000e+01   1.7043297e+01
   2.3400000e+01   1.7147316e+01
   2.3500000e+01   1.7251837e+01
   2.3600000e+01   1.7356854e+01
   2.3700000e+01   1.7462361e+01
   2.3800000e+01   1.7568352e+01
   2.3900000e+01   1.7674821e+01
   2.4000000e+01   1.7781761e+01
   2.4100000e+01   1.7889167e+01
   2.4200000e+01   1.7997032e+01
   2.4300000e+01   1.8105350e+01
   2.4400000e+01   1.8214115e+01
   2.4500000e+01   1.8323320e+01
   2.4600000e+01   1.8432961e+01
   2.4700000e+01   1.8543030e+01
   2.4800000e+01   1.8653521e+01
   2.4900000e+01   1.8764429e+01
   2.5000000e+01   1.8875747e+01
   2.5100000e+01   1.8987469e+01
   2.5200000e+01   1.9099590e+01
   2.5300000e+01   1.9212103e+01
   2.5400000e+01   1.9325002e+01
   2.5500000e+01   1.9438282e+01
   2.5600000e+01   1.9551937e+01
   2.5700000e+01   1.9665960e+01
   2.5800000e+01   1.9780347e+01
   2.5900000e+01   1.9895090e+01
   2.6000000e+01   2.0010186e+01
   2.6100000e+01   2.0125627e+01
   2.6200000e+01   2.0241408e+01
   2.6300000e+01   2.0357525e+01
   2.6400000e+01   2.0473970e+01
   2.6500000e+01   2.0590739e+01
   2.6600000e+01   2.0707827e+01
   2.6700000e+01   2.0825228e+01
   2.6800000e+01   2.0942936e+01
   2.6900000e+01   2.1060947e+01
   2.7000000e+01   2.1179255e+01
   2.7100000e+01   2.1297855e+01
   2.7200000e+01   2.1416742e+01
   2.7300000e+01   2.1535911e+01
   2.7400000e+01   2.1655357e+01
   2.7500000e+01   2.1775076e+01
   2.7600000e+01   2.1895061e+01
   2.7700000e+01   2.2015309e+01
   2.7800000e+01   2.2135815e+01
   2.7900000e+01   2.2256574e+01
   2.8000000e+01   2.2377581e+01
   2.8100000e+01   2.2498832e+01
   2.8200000e+01   2.2620323e+01
   2.8300000e+01   2.2742049e+01
   2.8400000e+01   2.2864005e+01
   2.8500000e+01   2.2986188e+01
   2.8600000e+01   2.3108593e+01
   2.8700000e+01   2.3231216e+01
   2.8800000e+01   2.3354052e+01
   2.8900000e+01   2.3477099e+01
   2.9000000e+01   2.3600351e+01
   2.9100000e+01   2.3723805e+01
   2.9200000e+01   2.3847457e+01
   2.9300000e+01   2.3971302e+01
   2.9400000e+01   2.4095339e+01
   2.9500000e+01   2.4219562e+01
   2.9600000e+01   2.4343968e+01
   2.9700000e+01   2.4468553e+01
   2.9800000e+01   2.4593315e+01
   2.9900000e+01   2.4718249e+01
   3.0000000e+01   2.4843351e+01


==> input/Cav_Jinput-custom_optimal_link3_BS3-MT9a-9b_Tx2V6V4H8H-Rx5Vl6Vl5Hu6Hu_128_161_lower_averaged-16_lseg16_DPmode1.dat <==
  -1.0000000e+01   5.4351758e-01
  -9.9000000e+00   5.5367117e-01
  -9.8000000e+00   5.6398444e-01
  -9.7000000e+00   5.7446841e-01
  -9.6000000e+00   5.8511627e-01
  -9.5000000e+00   5.9593402e-01
  -9.4000000e+00   6.0691834e-01
  -9.3000000e+00   6.1807065e-01
  -9.2000000e+00   6.2939283e-01
  -9.1000000e+00   6.4090096e-01
  -9.0000000e+00   6.5259103e-01
  -8.9000000e+00   6.6445873e-01
  -8.8000000e+00   6.7650469e-01
  -8.7000000e+00   6.8874206e-01
  -8.6000000e+00   7.0118203e-01
  -8.5000000e+00   7.1381502e-01
  -8.4000000e+00   7.2664856e-01
  -8.3000000e+00   7.3967671e-01
  -8.2000000e+00   7.5289756e-01
  -8.1000000e+00   7.6631995e-01
  -8.0000000e+00   7.7995082e-01
  -7.9000000e+00   7.9378357e-01
  -7.8000000e+00   8.0781859e-01
  -7.7000000e+00   8.2207023e-01
  -7.6000000e+00   8.3653882e-01
  -7.5000000e+00   8.5121909e-01
  -7.4000000e+00   8.6611911e-01
  -7.3000000e+00   8.8124912e-01
  -7.2000000e+00   8.9660463e-01
  -7.1000000e+00   9.1217950e-01
  -7.0000000e+00   9.2798212e-01
  -6.9000000e+00   9.4400872e-01
  -6.8000000e+00   9.6026461e-01
  -6.7000000e+00   9.7675020e-01
  -6.6000000e+00   9.9346962e-01
  -6.5000000e+00   1.0104205e+00
  -6.4000000e+00   1.0276044e+00
  -6.3000000e+00   1.0450419e+00
  -6.2000000e+00   1.0627334e+00
  -6.1000000e+00   1.0806727e+00
  -6.0000000e+00   1.0988557e+00
  -5.9000000e+00   1.1173020e+00
  -5.8000000e+00   1.1360021e+00
  -5.7000000e+00   1.1549616e+00
  -5.6000000e+00   1.1741873e+00
  -5.5000000e+00   1.1936806e+00
  -5.4000000e+00   1.2134411e+00
  -5.3000000e+00   1.2334808e+00
  -5.2000000e+00   1.2537938e+00
  -5.1000000e+00   1.2743740e+00
  -5.0000000e+00   1.2952231e+00
  -4.9000000e+00   1.3163444e+00
  -4.8000000e+00   1.3377432e+00
  -4.7000000e+00   1.3594280e+00
  -4.6000000e+00   1.3813921e+00
  -4.5000000e+00   1.4036350e+00
  -4.4000000e+00   1.4261668e+00
  -4.3000000e+00   1.4489858e+00
  -4.2000000e+00   1.4720965e+00
  -4.1000000e+00   1.4954996e+00
  -4.0000000e+00   1.5191955e+00
  -3.9000000e+00   1.5431836e+00
  -3.8000000e+00   1.5674655e+00
  -3.7000000e+00   1.5920426e+00
  -3.6000000e+00   1.6169163e+00
  -3.5000000e+00   1.6420903e+00
  -3.4000000e+00   1.6675666e+00
  -3.3000000e+00   1.6933456e+00
  -3.2000000e+00   1.7194312e+00
  -3.1000000e+00   1.7458255e+00
  -3.0000000e+00   1.7725274e+00
  -2.9000000e+00   1.7995398e+00
  -2.8000000e+00   1.8268686e+00
  -2.7000000e+00   1.8545130e+00
  -2.6000000e+00   1.8824800e+00
  -2.5000000e+00   1.9107650e+00
  -2.4000000e+00   1.9393692e+00
  -2.3000000e+00   1.9682937e+00
  -2.2000000e+00   1.9975397e+00
  -2.1000000e+00   2.0271081e+00
  -2.0000000e+00   2.0570001e+00
  -1.9000000e+00   2.0872175e+00
  -1.8000000e+00   2.1177699e+00
  -1.7000000e+00   2.1486496e+00
  -1.6000000e+00   2.1798575e+00
  -1.5000000e+00   2.2113943e+00
  -1.4000000e+00   2.2432609e+00
  -1.3000000e+00   2.2754581e+00
  -1.2000000e+00   2.3079863e+00
  -1.1000000e+00   2.3408464e+00
  -1.0000000e+00   2.3740389e+00
  -9.0000000e-01   2.4075642e+00
  -8.0000000e-01   2.4414228e+00
  -7.0000000e-01   2.4756153e+00
  -6.0000000e-01   2.5101418e+00
  -5.0000000e-01   2.5450026e+00
  -4.0000000e-01   2.5801981e+00
  -3.0000000e-01   2.6157284e+00
  -2.0000000e-01   2.6515922e+00
  -1.0000000e-01   2.6877670e+00
   0.0000000e+00   2.7242770e+00
   1.0000000e-01   2.7611223e+00
   2.0000000e-01   2.7983027e+00
   3.0000000e-01   2.8358180e+00
   4.0000000e-01   2.8736679e+00
   5.0000000e-01   2.9118520e+00
   6.0000000e-01   2.9503701e+00
   7.0000000e-01   2.9892215e+00
   8.0000000e-01   3.0284058e+00
   9.0000000e-01   3.0679224e+00
   1.0000000e+00   3.1077705e+00
   1.1000000e+00   3.1479494e+00
   1.2000000e+00   3.1884584e+00
   1.3000000e+00   3.2292965e+00
   1.4000000e+00   3.2704594e+00
   1.5000000e+00   3.3119204e+00
   1.6000000e+00   3.3536700e+00
   1.7000000e+00   3.3957212e+00
   1.8000000e+00   3.4380518e+00
   1.9000000e+00   3.4807077e+00
   2.0000000e+00   3.5236812e+00
   2.1000000e+00   3.5669495e+00
   2.2000000e+00   3.6105177e+00
   2.3000000e+00   3.6543899e+00
   2.4000000e+00   3.6985643e+00
   2.5000000e+00   3.7429967e+00
   2.6000000e+00   3.7876173e+00
   2.7000000e+00   3.8324950e+00
   2.8000000e+00   3.8776427e+00
   2.9000000e+00   3.9229505e+00
   3.0000000e+00   3.9684534e+00
   3.1000000e+00   4.0142517e+00
   3.2000000e+00   4.0603288e+00
   3.3000000e+00   4.1066806e+00
   3.4000000e+00   4.1532731e+00
   3.5000000e+00   4.2001138e+00
   3.6000000e+00   4.2472751e+00
   3.7000000e+00   4.2946670e+00
   3.8000000e+00   4.3422360e+00
   3.9000000e+00   4.3900521e+00
   4.0000000e+00   4.4380618e+00
   4.1000000e+00   4.4863441e+00
   4.2000000e+00   4.5348651e+00
   4.3000000e+00   4.5836890e+00
   4.4000000e+00   4.6327644e+00
   4.5000000e+00   4.6820504e+00
   4.6000000e+00   4.7315433e+00
   4.7000000e+00   4.7811596e+00
   4.8000000e+00   4.8310131e+00
   4.9000000e+00   4.8811366e+00
   5.0000000e+00   4.9314267e+00
   5.1000000e+00   4.9819559e+00
   5.2000000e+00   5.0327618e+00
   5.3000000e+00   5.0837331e+00
   5.4000000e+00   5.1349737e+00
   5.5000000e+00   5.1864681e+00
   5.6000000e+00   5.2381371e+00
   5.7000000e+00   5.2900973e+00
   5.8000000e+00   5.3423484e+00
   5.9000000e+00   5.3947561e+00
   6.0000000e+00   5.4472785e+00
   6.1000000e+00   5.5000299e+00
   6.2000000e+00   5.5530867e+00
   6.3000000e+00   5.6063760e+00
   6.4000000e+00   5.6598579e+00
   6.5000000e+00   5.7135892e+00
   6.6000000e+00   5.7675787e+00
   6.7000000e+00   5.8217691e+00
   6.8000000e+00   5.8760759e+00
   6.9000000e+00   5.9306637e+00
   7.0000000e+00   5.9856149e+00
   7.1000000e+00   6.0408579e+00
   7.2000000e+00   6.0962635e+00
   7.3000000e+00   6.1520272e+00
   7.4000000e+00   6.2080343e+00
   7.5000000e+00   6.2642100e+00
   7.6000000e+00   6.3207628e+00
   7.7000000e+00   6.3774554e+00
   7.8000000e+00   6.4343772e+00
   7.9000000e+00   6.4914868e+00
   8.0000000e+00   6.5488904e+00
   8.1000000e+00   6.6065236e+00
   8.2000000e+00   6.6644797e+00
   8.3000000e+00   6.7228111e+00
   8.4000000e+00   6.7813120e+00
   8.5000000e+00   6.8401494e+00
   8.6000000e+00   6.8989828e+00
   8.7000000e+00   6.9581327e+00
   8.8000000e+00   7.0176186e+00
   8.9000000e+00   7.0773693e+00
   9.0000000e+00   7.1375861e+00
   9.1000000e+00   7.1980931e+00
   9.2000000e+00   7.2587934e+00
   9.3000000e+00   7.3197734e+00
   9.4000000e+00   7.3810527e+00
   9.5000000e+00   7.4426158e+00
   9.6000000e+00   7.5044685e+00
   9.7000000e+00   7.5667243e+00
   9.8000000e+00   7.6294262e+00
   9.9000000e+00   7.6925516e+00
   1.0000000e+01   7.7560916e+00
   1.0100000e+01   7.8199837e+00
   1.0200000e+01   7.8842737e+00
   1.0300000e+01   7.9489593e+00
   1.0400000e+01   8.0139953e+00
   1.0500000e+01   8.0794325e+00
   1.0600000e+01   8.1451175e+00
   1.0700000e+01   8.2111955e+00
   1.0800000e+01   8.2776562e+00
   1.0900000e+01   8.3444300e+00
   1.1000000e+01   8.4117291e+00
   1.1100000e+01   8.4795304e+00
   1.1200000e+01   8.5477302e+00
   1.1300000e+01   8.6164506e+00
   1.1400000e+01   8.6856158e+00
   1.1500000e+01   8.7552039e+00
   1.1600000e+01   8.8253079e+00
   1.1700000e+01   8.8958944e+00
   1.1800000e+01   8.9668348e+00
   1.1900000e+01   9.0381904e+00
   1.2000000e+01   9.1099496e+00
   1.2100000e+01   9.1821907e+00
   1.2200000e+01   9.2548753e+00
   1.2300000e+01   9.3280186e+00
   1.2400000e+01   9.4016976e+00
   1.2500000e+01   9.4759191e+00
   1.2600000e+01   9.5506153e+00
   1.2700000e+01   9.6258302e+00
   1.2800000e+01   9.7016379e+00
   1.2900000e+01   9.7779905e+00
   1.3000000e+01   9.8548491e+00
   1.3100000e+01   9.9322212e+00
   1.3200000e+01   1.0010026e+01
   1.3300000e+01   1.0088420e+01
   1.3400000e+01   1.0167294e+01
   1.3500000e+01   1.0246631e+01
   1.3600000e+01   1.0326374e+01
   1.3700000e+01   1.0406565e+01
   1.3800000e+01   1.0487210e+01
   1.3900000e+01   1.0568434e+01
   1.4000000e+01   1.0650264e+01
   1.4100000e+01   1.0732677e+01
   1.4200000e+01   1.0815725e+01
   1.4300000e+01   1.0899352e+01
   1.4400000e+01   1.0983595e+01
   1.4500000e+01   1.1068468e+01
   1.4600000e+01   1.1153972e+01
   1.4700000e+01   1.1240102e+01
   1.4800000e+01   1.1326840e+01
   1.4900000e+01   1.1414120e+01
   1.5000000e+01   1.1501976e+01
   1.5100000e+01   1.1590452e+01
   1.5200000e+01   1.1679544e+01
   1.5300000e+01   1.1769249e+01
   1.5400000e+01   1.1859563e+01
   1.5500000e+01   1.1950416e+01
   1.5600000e+01   1.2041865e+01
   1.5700000e+01   1.2133915e+01
   1.5800000e+01   1.2226561e+01
   1.5900000e+01   1.2319801e+01
   1.6000000e+01   1.2413628e+01
   1.6100000e+01   1.2508041e+01
   1.6200000e+01   1.2602998e+01
   1.6300000e+01   1.2698495e+01
   1.6400000e+01   1.2794565e+01
   1.6500000e+01   1.2891203e+01
   1.6600000e+01   1.2988405e+01
   1.6700000e+01   1.3086166e+01
   1.6800000e+01   1.3184481e+01
   1.6900000e+01   1.3283345e+01
   1.7000000e+01   1.3382754e+01
   1.7100000e+01   1.3482701e+01
   1.7200000e+01   1.3583183e+01
   1.7300000e+01   1.3684193e+01
   1.7400000e+01   1.3785727e+01
   1.7500000e+01   1.3887779e+01
   1.7600000e+01   1.3990344e+01
   1.7700000e+01   1.4093417e+01
   1.7800000e+01   1.4196991e+01
   1.7900000e+01   1.4301062e+01
   1.8000000e+01   1.4405623e+01
   1.8100000e+01   1.4510670e+01
   1.8200000e+01   1.4616197e+01
   1.8300000e+01   1.4722197e+01
   1.8400000e+01   1.4828666e+01
   1.8500000e+01   1.4935598e+01
   1.8600000e+01   1.5042986e+01
   1.8700000e+01   1.5150826e+01
   1.8800000e+01   1.5259111e+01
   1.8900000e+01   1.5367836e+01
   1.9000000e+01   1.5476995e+01
   1.9100000e+01   1.5586582e+01
   1.9200000e+01   1.5696591e+01
   1.9300000e+01   1.5807017e+01
   1.9400000e+01   1.5917855e+01
   1.9500000e+01   1.6029097e+01
   1.9600000e+01   1.6140740e+01
   1.9700000e+01   1.6252776e+01
   1.9800000e+01   1.6365200e+01
   1.9900000e+01   1.6478007e+01
   2.0000000e+01   1.6591191e+01
   2.0100000e+01   1.6704746e+01
   2.0200000e+01   1.6818667e+01
   2.0300000e+01   1.6932948e+01
   2.0400000e+01   1.7047584e+01
   2.0500000e+01   1.7162569e+01
   2.0600000e+01   1.7277898e+01
   2.0700000e+01   1.7393565e+01
   2.0800000e+01   1.7509565e+01
   2.0900000e+01   1.7625893e+01
   2.1000000e+01   1.7742544e+01
   2.1100000e+01   1.7859511e+01
   2.1200000e+01   1.7976791e+01
   2.1300000e+01   1.8094377e+01
   2.1400000e+01   1.8212265e+01
   2.1500000e+01   1.8330450e+01
   2.1600000e+01   1.8448926e+01
   2.1700000e+01   1.8567689e+01
   2.1800000e+01   1.8686734e+01
   2.1900000e+01   1.8806055e+01
   2.2000000e+01   1.8925649e+01
   2.2100000e+01   1.9045510e+01
   2.2200000e+01   1.9165634e+01
   2.2300000e+01   1.9286016e+01
   2.2400000e+01   1.9406651e+01
   2.2500000e+01   1.9527536e+01
   2.2600000e+01   1.9648665e+01
   2.2700000e+01   1.9770034e+01
   2.2800000e+01   1.9891638e+01
   2.2900000e+01   2.0013474e+01
   2.3000000e+01   2.0135537e+01
   2.3100000e+01   2.0257824e+01
   2.3200000e+01   2.0380329e+01
   2.3300000e+01   2.0503048e+01
   2.3400000e+01   2.0625979e+01
   2.3500000e+01   2.0749116e+01
   2.3600000e+01   2.0872457e+01
   2.3700000e+01   2.0995996e+01
   2.3800000e+01   2.1119731e+01
   2.3900000e+01   2.1243657e+01
   2.4000000e+01   2.1367771e+01
   2.4100000e+01   2.1492069e+01
   2.4200000e+01   2.1616548e+01
   2.4300000e+01   2.1741204e+01
   2.4400000e+01   2.1866034e+01
   2.4500000e+01   2.1991034e+01
   2.4600000e+01   2.2116202e+01
   2.4700000e+01   2.2241533e+01
   2.4800000e+01   2.2367024e+01
   2.4900000e+01   2.2492673e+01
   2.5000000e+01   2.2618476e+01
   2.5100000e+01   2.2744430e+01
   2.5200000e+01   2.2870532e+01
   2.5300000e+01   2.2996779e+01
   2.5400000e+01   2.3123169e+01
   2.5500000e+01   2.3249697e+01
   2.5600000e+01   2.3376363e+01
   2.5700000e+01   2.3503162e+01
   2.5800000e+01   2.3630092e+01
   2.5900000e+01   2.3757151e+01
   2.6000000e+01   2.3884335e+01
   2.6100000e+01   2.4011642e+01
   2.6200000e+01   2.4139070e+01
   2.6300000e+01   2.4266616e+01
   2.6400000e+01   2.4394278e+01
   2.6500000e+01   2.4522053e+01
   2.6600000e+01   2.4649940e+01
   2.6700000e+01   2.4777934e+01
   2.6800000e+01   2.4906036e+01
   2.6900000e+01   2.5034241e+01
   2.7000000e+01   2.5162549e+01
   2.7100000e+01   2.5290956e+01
   2.7200000e+01   2.5419461e+01
   2.7300000e+01   2.5548062e+01
   2.7400000e+01   2.5676757e+01
   2.7500000e+01   2.5805543e+01
   2.7600000e+01   2.5934419e+01
   2.7700000e+01   2.6063383e+01
   2.7800000e+01   2.6192433e+01
   2.7900000e+01   2.6321567e+01
   2.8000000e+01   2.6450784e+01
   2.8100000e+01   2.6580082e+01
   2.8200000e+01   2.6709458e+01
   2.8300000e+01   2.6838911e+01
   2.8400000e+01   2.6968441e+01
   2.8500000e+01   2.7098044e+01
   2.8600000e+01   2.7227719e+01
   2.8700000e+01   2.7357466e+01
   2.8800000e+01   2.7487282e+01
   2.8900000e+01   2.7617165e+01
   2.9000000e+01   2.7747115e+01
   2.9100000e+01   2.7877130e+01
   2.9200000e+01   2.8007208e+01
   2.9300000e+01   2.8137349e+01
   2.9400000e+01   2.8267550e+01
   2.9500000e+01   2.8397811e+01
   2.9600000e+01   2.8528130e+01
   2.9700000e+01   2.8658506e+01
   2.9800000e+01   2.8788938e+01
   2.9900000e+01   2.8919424e+01
   3.0000000e+01   2.9049963e+01


==> input/Cav_Jinput-custom_optimal_link3_BS3-MT9a-9b_Tx2V8V2H8H-Rx5Vl5Vu5Hl5Hu_128_161_lower_averaged-16_lseg16_DPmode1.dat <==
  -1.0000000e+01   5.2820249e-01
  -9.9000000e+00   5.3796019e-01
  -9.8000000e+00   5.4788142e-01
  -9.7000000e+00   5.5795979e-01
  -9.6000000e+00   5.6819179e-01
  -9.5000000e+00   5.7858447e-01
  -9.4000000e+00   5.8913597e-01
  -9.3000000e+00   5.9986024e-01
  -9.2000000e+00   6.1075435e-01
  -9.1000000e+00   6.2181759e-01
  -9.0000000e+00   6.3305575e-01
  -8.9000000e+00   6.4446747e-01
  -8.8000000e+00   6.5604758e-01
  -8.7000000e+00   6.6779802e-01
  -8.6000000e+00   6.7972433e-01
  -8.5000000e+00   6.9182863e-01
  -8.4000000e+00   7.0411259e-01
  -8.3000000e+00   7.1657797e-01
  -8.2000000e+00   7.2922782e-01
  -8.1000000e+00   7.4207576e-01
  -8.0000000e+00   7.5512478e-01
  -7.9000000e+00   7.6837175e-01
  -7.8000000e+00   7.8183081e-01
  -7.7000000e+00   7.9550301e-01
  -7.6000000e+00   8.0938610e-01
  -7.5000000e+00   8.2347490e-01
  -7.4000000e+00   8.3777905e-01
  -7.3000000e+00   8.5229171e-01
  -7.2000000e+00   8.6701025e-01
  -7.1000000e+00   8.8193518e-01
  -7.0000000e+00   8.9708412e-01
  -6.9000000e+00   9.1245304e-01
  -6.8000000e+00   9.2803557e-01
  -6.7000000e+00   9.4384409e-01
  -6.6000000e+00   9.5988320e-01
  -6.5000000e+00   9.7616360e-01
  -6.4000000e+00   9.9267801e-01
  -6.3000000e+00   1.0094244e+00
  -6.2000000e+00   1.0264016e+00
  -6.1000000e+00   1.0436157e+00
  -6.0000000e+00   1.0610670e+00
  -5.9000000e+00   1.0787649e+00
  -5.8000000e+00   1.0967028e+00
  -5.7000000e+00   1.1148773e+00
  -5.6000000e+00   1.1333004e+00
  -5.5000000e+00   1.1519664e+00
  -5.4000000e+00   1.1708762e+00
  -5.3000000e+00   1.1900542e+00
  -5.2000000e+00   1.2094840e+00
  -5.1000000e+00   1.2291633e+00
  -5.0000000e+00   1.2491050e+00
  -4.9000000e+00   1.2693242e+00
  -4.8000000e+00   1.2898048e+00
  -4.7000000e+00   1.3105438e+00
  -4.6000000e+00   1.3315449e+00
  -4.5000000e+00   1.3528173e+00
  -4.4000000e+00   1.3743573e+00
  -4.3000000e+00   1.3961677e+00
  -4.2000000e+00   1.4182465e+00
  -4.1000000e+00   1.4406030e+00
  -4.0000000e+00   1.4632388e+00
  -3.9000000e+00   1.4861572e+00
  -3.8000000e+00   1.5093529e+00
  -3.7000000e+00   1.5328273e+00
  -3.6000000e+00   1.5565818e+00
  -3.5000000e+00   1.5806179e+00
  -3.4000000e+00   1.6049384e+00
  -3.3000000e+00   1.6295476e+00
  -3.2000000e+00   1.6544512e+00
  -3.1000000e+00   1.6796437e+00
  -3.0000000e+00   1.7051266e+00
  -2.9000000e+00   1.7309064e+00
  -2.8000000e+00   1.7569814e+00
  -2.7000000e+00   1.7833526e+00
  -2.6000000e+00   1.8100213e+00
  -2.5000000e+00   1.8369889e+00
  -2.4000000e+00   1.8642571e+00
  -2.3000000e+00   1.8918302e+00
  -2.2000000e+00   1.9197073e+00
  -2.1000000e+00   1.9478899e+00
  -2.0000000e+00   1.9763800e+00
  -1.9000000e+00   2.0051787e+00
  -1.8000000e+00   2.0342873e+00
  -1.7000000e+00   2.0637153e+00
  -1.6000000e+00   2.0934564e+00
  -1.5000000e+00   2.1235119e+00
  -1.4000000e+00   2.1538827e+00
  -1.3000000e+00   2.1845700e+00
  -1.2000000e+00   2.2155747e+00
  -1.1000000e+00   2.2468977e+00
  -1.0000000e+00   2.2785396e+00
  -9.0000000e-01   2.3105026e+00
  -8.0000000e-01   2.3427885e+00
  -7.0000000e-01   2.3753951e+00
  -6.0000000e-01   2.4083281e+00
  -5.0000000e-01   2.4415884e+00
  -4.0000000e-01   2.4751766e+00
  -3.0000000e-01   2.5090933e+00
  -2.0000000e-01   2.5433391e+00
  -1.0000000e-01   2.5778917e+00
   0.0000000e+00   2.6127576e+00
   1.0000000e-01   2.6479539e+00
   2.0000000e-01   2.6834809e+00
   3.0000000e-01   2.7193390e+00
   4.0000000e-01   2.7555249e+00
   5.0000000e-01   2.7919565e+00
   6.0000000e-01   2.8287085e+00
   7.0000000e-01   2.8657918e+00
   8.0000000e-01   2.9031737e+00
   9.0000000e-01   2.9407790e+00
   1.0000000e+00   2.9786947e+00
   1.1000000e+00   3.0169154e+00
   1.2000000e+00   3.0554404e+00
   1.3000000e+00   3.0942955e+00
   1.4000000e+00   3.1334456e+00
   1.5000000e+00   3.1727710e+00
   1.6000000e+00   3.2122862e+00
   1.7000000e+00   3.2520426e+00
   1.8000000e+00   3.2921004e+00
   1.9000000e+00   3.3324390e+00
   2.0000000e+00   3.3729511e+00
   2.1000000e+00   3.4136581e+00
   2.2000000e+00   3.4545638e+00
   2.3000000e+00   3.4956740e+00
   2.4000000e+00   3.5369927e+00
   2.5000000e+00   3.5785894e+00
   2.6000000e+00   3.6204500e+00
   2.7000000e+00   3.6624732e+00
   2.8000000e+00   3.7046407e+00
   2.9000000e+00   3.7470375e+00
   3.0000000e+00   3.7896108e+00
   3.1000000e+00   3.8324401e+00
   3.2000000e+00   3.8754961e+00
   3.3000000e+00   3.9188111e+00
   3.4000000e+00   3.9623332e+00
   3.5000000e+00   4.0060366e+00
   3.6000000e+00   4.0499568e+00
   3.7000000e+00   4.0941004e+00
   3.8000000e+00   4.1384167e+00
   3.9000000e+00   4.1829004e+00
   4.0000000e+00   4.2274632e+00
   4.1000000e+00   4.2722815e+00
   4.2000000e+00   4.3172795e+00
   4.3000000e+00   4.3623156e+00
   4.4000000e+00   4.4075759e+00
   4.5000000e+00   4.4528602e+00
   4.6000000e+00   4.4982396e+00
   4.7000000e+00   4.5436445e+00
   4.8000000e+00   4.5891493e+00
   4.9000000e+00   4.6346886e+00
   5.0000000e+00   4.6802086e+00
   5.1000000e+00   4.7258658e+00
   5.2000000e+00   4.7718856e+00
   5.3000000e+00   4.8182004e+00
   5.4000000e+00   4.8647068e+00
   5.5000000e+00   4.9112628e+00
   5.6000000e+00   4.9579035e+00
   5.7000000e+00   5.0047060e+00
   5.8000000e+00   5.0517419e+00
   5.9000000e+00   5.0990330e+00
   6.0000000e+00   5.1466242e+00
   6.1000000e+00   5.1945900e+00
   6.2000000e+00   5.2428428e+00
   6.3000000e+00   5.2910896e+00
   6.4000000e+00   5.3397235e+00
   6.5000000e+00   5.3886815e+00
   6.6000000e+00   5.4375450e+00
   6.7000000e+00   5.4865578e+00
   6.8000000e+00   5.5359693e+00
   6.9000000e+00   5.5853960e+00
   7.0000000e+00   5.6348983e+00
   7.1000000e+00   5.6847452e+00
   7.2000000e+00   5.7349589e+00
   7.3000000e+00   5.7853715e+00
   7.4000000e+00   5.8360184e+00
   7.5000000e+00   5.8867892e+00
   7.6000000e+00   5.9377935e+00
   7.7000000e+00   5.9889278e+00
   7.8000000e+00   6.0402703e+00
   7.9000000e+00   6.0918389e+00
   8.0000000e+00   6.1435175e+00
   8.1000000e+00   6.1953853e+00
   8.2000000e+00   6.2474844e+00
   8.3000000e+00   6.2996200e+00
   8.4000000e+00   6.3520443e+00
   8.5000000e+00   6.4049200e+00
   8.6000000e+00   6.4581857e+00
   8.7000000e+00   6.5117309e+00
   8.8000000e+00   6.5654396e+00
   8.9000000e+00   6.6196273e+00
   9.0000000e+00   6.6742546e+00
   9.1000000e+00   6.7291918e+00
   9.2000000e+00   6.7843859e+00
   9.3000000e+00   6.8399966e+00
   9.4000000e+00   6.8958194e+00
   9.5000000e+00   6.9521187e+00
   9.6000000e+00   7.0087401e+00
   9.7000000e+00   7.0657172e+00
   9.8000000e+00   7.1230804e+00
   9.9000000e+00   7.1808541e+00
   1.0000000e+01   7.2388768e+00
   1.0100000e+01   7.2970103e+00
   1.0200000e+01   7.3555681e+00
   1.0300000e+01   7.4144433e+00
   1.0400000e+01   7.4736473e+00
   1.0500000e+01   7.5334133e+00
   1.0600000e+01   7.5937060e+00
   1.0700000e+01   7.6544984e+00
   1.0800000e+01   7.7159092e+00
   1.0900000e+01   7.7777184e+00
   1.1000000e+01   7.8400490e+00
   1.1100000e+01   7.9027505e+00
   1.1200000e+01   7.9657595e+00
   1.1300000e+01   8.0293003e+00
   1.1400000e+01   8.0933252e+00
   1.1500000e+01   8.1577313e+00
   1.1600000e+01   8.2227202e+00
   1.1700000e+01   8.2883690e+00
   1.1800000e+01   8.3544668e+00
   1.1900000e+01   8.4210964e+00
   1.2000000e+01   8.4881756e+00
   1.2100000e+01   8.5556291e+00
   1.2200000e+01   8.6236112e+00
   1.2300000e+01   8.6922420e+00
   1.2400000e+01   8.7614854e+00
   1.2500000e+01   8.8313459e+00
   1.2600000e+01   8.9018689e+00
   1.2700000e+01   8.9730627e+00
   1.2800000e+01   9.0448394e+00
   1.2900000e+01   9.1171804e+00
   1.3000000e+01   9.1900212e+00
   1.3100000e+01   9.2634842e+00
   1.3200000e+01   9.3375795e+00
   1.3300000e+01   9.4123136e+00
   1.3400000e+01   9.4876747e+00
   1.3500000e+01   9.5636916e+00
   1.3600000e+01   9.6403359e+00
   1.3700000e+01   9.7176616e+00
   1.3800000e+01   9.7956764e+00
   1.3900000e+01   9.8742780e+00
   1.4000000e+01   9.9534593e+00
   1.4100000e+01   1.0033220e+01
   1.4200000e+01   1.0113672e+01
   1.4300000e+01   1.0194812e+01
   1.4400000e+01   1.0276620e+01
   1.4500000e+01   1.0359022e+01
   1.4600000e+01   1.0442107e+01
   1.4700000e+01   1.0525873e+01
   1.4800000e+01   1.0610316e+01
   1.4900000e+01   1.0695435e+01
   1.5000000e+01   1.0781226e+01
   1.5100000e+01   1.0867685e+01
   1.5200000e+01   1.0954810e+01
   1.5300000e+01   1.1042597e+01
   1.5400000e+01   1.1131041e+01
   1.5500000e+01   1.1220140e+01
   1.5600000e+01   1.1309888e+01
   1.5700000e+01   1.1400283e+01
   1.5800000e+01   1.1491318e+01
   1.5900000e+01   1.1582991e+01
   1.6000000e+01   1.1675296e+01
   1.6100000e+01   1.1768228e+01
   1.6200000e+01   1.1861783e+01
   1.6300000e+01   1.1955955e+01
   1.6400000e+01   1.2050739e+01
   1.6500000e+01   1.2146131e+01
   1.6600000e+01   1.2242124e+01
   1.6700000e+01   1.2338713e+01
   1.6800000e+01   1.2435893e+01
   1.6900000e+01   1.2533658e+01
   1.7000000e+01   1.2632003e+01
   1.7100000e+01   1.2730921e+01
   1.7200000e+01   1.2830406e+01
   1.7300000e+01   1.2930453e+01
   1.7400000e+01   1.3031056e+01
   1.7500000e+01   1.3132208e+01
   1.7600000e+01   1.3233903e+01
   1.7700000e+01   1.3336136e+01
   1.7800000e+01   1.3438900e+01
   1.7900000e+01   1.3542189e+01
   1.8000000e+01   1.3645996e+01
   1.8100000e+01   1.3750316e+01
   1.8200000e+01   1.3855141e+01
   1.8300000e+01   1.3960466e+01
   1.8400000e+01   1.4066284e+01
   1.8500000e+01   1.4172588e+01
   1.8600000e+01   1.4279374e+01
   1.8700000e+01   1.4386633e+01
   1.8800000e+01   1.4494359e+01
   1.8900000e+01   1.4602547e+01
   1.9000000e+01   1.4711189e+01
   1.9100000e+01   1.4820280e+01
   1.9200000e+01   1.4929813e+01
   1.9300000e+01   1.5039782e+01
   1.9400000e+01   1.5150180e+01
   1.9500000e+01   1.5261001e+01
   1.9600000e+01   1.5372238e+01
   1.9700000e+01   1.5483887e+01
   1.9800000e+01   1.5595939e+01
   1.9900000e+01   1.5708390e+01
   2.0000000e+01   1.5821233e+01
   2.0100000e+01   1.5934461e+01
   2.0200000e+01   1.6048069e+01
   2.0300000e+01   1.6162051e+01
   2.0400000e+01   1.6276401e+01
   2.0500000e+01   1.6391113e+01
   2.0600000e+01   1.6506180e+01
   2.0700000e+01   1.6621598e+01
   2.0800000e+01   1.6737359e+01
   2.0900000e+01   1.6853460e+01
   2.1000000e+01   1.6969893e+01
   2.1100000e+01   1.7086653e+01
   2.1200000e+01   1.7203735e+01
   2.1300000e+01   1.7321133e+01
   2.1400000e+01   1.7438842e+01
   2.1500000e+01   1.7556856e+01
   2.1600000e+01   1.7675170e+01
   2.1700000e+01   1.7793779e+01
   2.1800000e+01   1.7912677e+01
   2.1900000e+01   1.8031859e+01
   2.2000000e+01   1.8151321e+01
   2.2100000e+01   1.8271057e+01
   2.2200000e+01   1.8391061e+01
   2.2300000e+01   1.8511331e+01
   2.2400000e+01   1.8631859e+01
   2.2500000e+01   1.8752642e+01
   2.2600000e+01   1.8873675e+01
   2.2700000e+01   1.8994954e+01
   2.2800000e+01   1.9116473e+01
   2.2900000e+01   1.9238228e+01
   2.3000000e+01   1.9360215e+01
   2.3100000e+01   1.9482430e+01
   2.3200000e+01   1.9604867e+01
   2.3300000e+01   1.9727523e+01
   2.3400000e+01   1.9850394e+01
   2.3500000e+01   1.9973476e+01
   2.3600000e+01   2.0096763e+01
   2.3700000e+01   2.0220253e+01
   2.3800000e+01   2.0343942e+01
   2.3900000e+01   2.0467825e+01
   2.4000000e+01   2.0591899e+01
   2.4100000e+01   2.0716160e+01
   2.4200000e+01   2.0840604e+01
   2.4300000e+01   2.0965228e+01
   2.4400000e+01   2.1090028e+01
   2.4500000e+01   2.1215000e+01
   2.4600000e+01   2.1340142e+01
   2.4700000e+01   2.1465449e+01
   2.4800000e+01   2.1590919e+01
   2.4900000e+01   2.1716548e+01
   2.5000000e+01   2.1842333e+01
   2.5100000e+01   2.1968271e+01
   2.5200000e+01   2.2094358e+01
   2.5300000e+01   2.2220592e+01
   2.5400000e+01   2.2346970e+01
   2.5500000e+01   2.2473488e+01
   2.5600000e+01   2.2600144e+01
   2.5700000e+01   2.2726935e+01
   2.5800000e+01   2.2853858e+01
   2.5900000e+01   2.2980911e+01
   2.6000000e+01   2.3108090e+01
   2.6100000e+01   2.3235394e+01
   2.6200000e+01   2.3362818e+01
   2.6300000e+01   2.3490362e+01
   2.6400000e+01   2.3618023e+01
   2.6500000e+01   2.3745797e+01
   2.6600000e+01   2.3873684e+01
   2.6700000e+01   2.4001679e+01
   2.6800000e+01   2.4129782e+01
   2.6900000e+01   2.4257989e+01
   2.7000000e+01   2.4386299e+01
   2.7100000e+01   2.4514709e+01
   2.7200000e+01   2.4643217e+01
   2.7300000e+01   2.4771822e+01
   2.7400000e+01   2.4900521e+01
   2.7500000e+01   2.5029312e+01
   2.7600000e+01   2.5158192e+01
   2.7700000e+01   2.5287162e+01
   2.7800000e+01   2.5416217e+01
   2.7900000e+01   2.5545357e+01
   2.8000000e+01   2.5674580e+01
   2.8100000e+01   2.5803884e+01
   2.8200000e+01   2.5933266e+01
   2.8300000e+01   2.6062726e+01
   2.8400000e+01   2.6192262e+01
   2.8500000e+01   2.6321872e+01
   2.8600000e+01   2.6451555e+01
   2.8700000e+01   2.6581309e+01
   2.8800000e+01   2.6711132e+01
   2.8900000e+01   2.6841023e+01
   2.9000000e+01   2.6970980e+01
   2.9100000e+01   2.7101002e+01
   2.9200000e+01   2.7231088e+01
   2.9300000e+01   2.7361236e+01
   2.9400000e+01   2.7491445e+01
   2.9500000e+01   2.7621714e+01
   2.9600000e+01   2.7752041e+01
   2.9700000e+01   2.7882424e+01
   2.9800000e+01   2.8012864e+01
   2.9900000e+01   2.8143357e+01
   3.0000000e+01   2.8273904e+01


==> input/Cav_Jinput-custom_optimal_link5_BS2-MT10b-9a_Tx2H4H6H8H-Rx8Hl8Hu9Hl9Hu_128_161_lower_averaged-16_lseg16_DPmode0.dat <==
  -1.0000000e+01   1.2510496e+00
  -9.9000000e+00   1.2699366e+00
  -9.8000000e+00   1.2890030e+00
  -9.7000000e+00   1.3082482e+00
  -9.6000000e+00   1.3276718e+00
  -9.5000000e+00   1.3472731e+00
  -9.4000000e+00   1.3670516e+00
  -9.3000000e+00   1.3870064e+00
  -9.2000000e+00   1.4071371e+00
  -9.1000000e+00   1.4274427e+00
  -9.0000000e+00   1.4479225e+00
  -8.9000000e+00   1.4685758e+00
  -8.8000000e+00   1.4894017e+00
  -8.7000000e+00   1.5103992e+00
  -8.6000000e+00   1.5315676e+00
  -8.5000000e+00   1.5529058e+00
  -8.4000000e+00   1.5744129e+00
  -8.3000000e+00   1.5960879e+00
  -8.2000000e+00   1.6179258e+00
  -8.1000000e+00   1.6399242e+00
  -8.0000000e+00   1.6620880e+00
  -7.9000000e+00   1.6844160e+00
  -7.8000000e+00   1.7069073e+00
  -7.7000000e+00   1.7295607e+00
  -7.6000000e+00   1.7523749e+00
  -7.5000000e+00   1.7753488e+00
  -7.4000000e+00   1.7984811e+00
  -7.3000000e+00   1.8217706e+00
  -7.2000000e+00   1.8452149e+00
  -7.1000000e+00   1.8687935e+00
  -7.0000000e+00   1.8925262e+00
  -6.9000000e+00   1.9164116e+00
  -6.8000000e+00   1.9404484e+00
  -6.7000000e+00   1.9646353e+00
  -6.6000000e+00   1.9889710e+00
  -6.5000000e+00   2.0134540e+00
  -6.4000000e+00   2.0380830e+00
  -6.3000000e+00   2.0628565e+00
  -6.2000000e+00   2.0877733e+00
  -6.1000000e+00   2.1128318e+00
  -6.0000000e+00   2.1380306e+00
  -5.9000000e+00   2.1633683e+00
  -5.8000000e+00   2.1888364e+00
  -5.7000000e+00   2.2144308e+00
  -5.6000000e+00   2.2401578e+00
  -5.5000000e+00   2.2660073e+00
  -5.4000000e+00   2.2919715e+00
  -5.3000000e+00   2.3180393e+00
  -5.2000000e+00   2.3442413e+00
  -5.1000000e+00   2.3705761e+00
  -5.0000000e+00   2.3970420e+00
  -4.9000000e+00   2.4236084e+00
  -4.8000000e+00   2.4502857e+00
  -4.7000000e+00   2.4770918e+00
  -4.6000000e+00   2.5040263e+00
  -4.5000000e+00   2.5310831e+00
  -4.4000000e+00   2.5582507e+00
  -4.3000000e+00   2.5855424e+00
  -4.2000000e+00   2.6129185e+00
  -4.1000000e+00   2.6404185e+00
  -4.0000000e+00   2.6680413e+00
  -3.9000000e+00   2.6957712e+00
  -3.8000000e+00   2.7236103e+00
  -3.7000000e+00   2.7515613e+00
  -3.6000000e+00   2.7796119e+00
  -3.5000000e+00   2.8077571e+00
  -3.4000000e+00   2.8360036e+00
  -3.3000000e+00   2.8643514e+00
  -3.2000000e+00   2.8927921e+00
  -3.1000000e+00   2.9213055e+00
  -3.0000000e+00   2.9499384e+00
  -2.9000000e+00   2.9786896e+00
  -2.8000000e+00   3.0075482e+00
  -2.7000000e+00   3.0365109e+00
  -2.6000000e+00   3.0655630e+00
  -2.5000000e+00   3.0946819e+00
  -2.4000000e+00   3.1237868e+00
  -2.3000000e+00   3.1528808e+00
  -2.2000000e+00   3.1819784e+00
  -2.1000000e+00   3.2111624e+00
  -2.0000000e+00   3.2404809e+00
  -1.9000000e+00   3.2698947e+00
  -1.8000000e+00   3.2993733e+00
  -1.7000000e+00   3.3289418e+00
  -1.6000000e+00   3.3586172e+00
  -1.5000000e+00   3.3883662e+00
  -1.4000000e+00   3.4182311e+00
  -1.3000000e+00   3.4480851e+00
  -1.2000000e+00   3.4780333e+00
  -1.1000000e+00   3.5080756e+00
  -1.0000000e+00   3.5382513e+00
  -9.0000000e-01   3.5685567e+00
  -8.0000000e-01   3.5988986e+00
  -7.0000000e-01   3.6293044e+00
  -6.0000000e-01   3.6598703e+00
  -5.0000000e-01   3.6905201e+00
  -4.0000000e-01   3.7213001e+00
  -3.0000000e-01   3.7520966e+00
  -2.0000000e-01   3.7829803e+00
  -1.0000000e-01   3.8140054e+00
   0.0000000e+00   3.8451927e+00
   1.0000000e-01   3.8765012e+00
   2.0000000e-01   3.9079758e+00
   3.0000000e-01   3.9396288e+00
   4.0000000e-01   3.9714601e+00
   5.0000000e-01   4.0034698e+00
   6.0000000e-01   4.0355962e+00
   7.0000000e-01   4.0678622e+00
   8.0000000e-01   4.1002459e+00
   9.0000000e-01   4.1328133e+00
   1.0000000e+00   4.1655268e+00
   1.1000000e+00   4.1983494e+00
   1.2000000e+00   4.2312766e+00
   1.3000000e+00   4.2643282e+00
   1.4000000e+00   4.2974501e+00
   1.5000000e+00   4.3306226e+00
   1.6000000e+00   4.3639318e+00
   1.7000000e+00   4.3973776e+00
   1.8000000e+00   4.4309959e+00
   1.9000000e+00   4.4647736e+00
   2.0000000e+00   4.4987510e+00
   2.1000000e+00   4.5328921e+00
   2.2000000e+00   4.5672245e+00
   2.3000000e+00   4.6017120e+00
   2.4000000e+00   4.6363905e+00
   2.5000000e+00   4.6711825e+00
   2.6000000e+00   4.7060846e+00
   2.7000000e+00   4.7411330e+00
   2.8000000e+00   4.7762431e+00
   2.9000000e+00   4.8114366e+00
   3.0000000e+00   4.8466497e+00
   3.1000000e+00   4.8819908e+00
   3.2000000e+00   4.9175361e+00
   3.3000000e+00   4.9532915e+00
   3.4000000e+00   4.9890443e+00
   3.5000000e+00   5.0249300e+00
   3.6000000e+00   5.0609445e+00
   3.7000000e+00   5.0970961e+00
   3.8000000e+00   5.1333637e+00
   3.9000000e+00   5.1697517e+00
   4.0000000e+00   5.2062073e+00
   4.1000000e+00   5.2428222e+00
   4.2000000e+00   5.2795847e+00
   4.3000000e+00   5.3165335e+00
   4.4000000e+00   5.3537242e+00
   4.5000000e+00   5.3910651e+00
   4.6000000e+00   5.4285071e+00
   4.7000000e+00   5.4661940e+00
   4.8000000e+00   5.5040859e+00
   4.9000000e+00   5.5421998e+00
   5.0000000e+00   5.5805223e+00
   5.1000000e+00   5.6189520e+00
   5.2000000e+00   5.6575367e+00
   5.3000000e+00   5.6963038e+00
   5.4000000e+00   5.7352956e+00
   5.5000000e+00   5.7745031e+00
   5.6000000e+00   5.8139303e+00
   5.7000000e+00   5.8535814e+00
   5.8000000e+00   5.8933814e+00
   5.9000000e+00   5.9334224e+00
   6.0000000e+00   5.9737100e+00
   6.1000000e+00   6.0142100e+00
   6.2000000e+00   6.0549238e+00
   6.3000000e+00   6.0957694e+00
   6.4000000e+00   6.1369044e+00
   6.5000000e+00   6.1783404e+00
   6.6000000e+00   6.2199466e+00
   6.7000000e+00   6.2618220e+00
   6.8000000e+00   6.3039953e+00
   6.9000000e+00   6.3464018e+00
   7.0000000e+00   6.3890734e+00
   7.1000000e+00   6.4320179e+00
   7.2000000e+00   6.4752677e+00
   7.3000000e+00   6.5188080e+00
   7.4000000e+00   6.5625861e+00
   7.5000000e+00   6.6066682e+00
   7.6000000e+00   6.6509927e+00
   7.7000000e+00   6.6953975e+00
   7.8000000e+00   6.7401081e+00
   7.9000000e+00   6.7849880e+00
   8.0000000e+00   6.8299914e+00
   8.1000000e+00   6.8752263e+00
   8.2000000e+00   6.9206654e+00
   8.3000000e+00   6.9663277e+00
   8.4000000e+00   7.0121330e+00
   8.5000000e+00   7.0580174e+00
   8.6000000e+00   7.1039093e+00
   8.7000000e+00   7.1499981e+00
   8.8000000e+00   7.1960807e+00
   8.9000000e+00   7.2423389e+00
   9.0000000e+00   7.2888691e+00
   9.1000000e+00   7.3355872e+00
   9.2000000e+00   7.3824991e+00
   9.3000000e+00   7.4295282e+00
   9.4000000e+00   7.4763967e+00
   9.5000000e+00   7.5234749e+00
   9.6000000e+00   7.5708363e+00
   9.7000000e+00   7.6184466e+00
   9.8000000e+00   7.6660178e+00
   9.9000000e+00   7.7135784e+00
   1.0000000e+01   7.7611384e+00
   1.0100000e+01   7.8088348e+00
   1.0200000e+01   7.8568328e+00
   1.0300000e+01   7.9050265e+00
   1.0400000e+01   7.9530338e+00
   1.0500000e+01   8.0011915e+00
   1.0600000e+01   8.0495468e+00
   1.0700000e+01   8.0979894e+00
   1.0800000e+01   8.1462967e+00
   1.0900000e+01   8.1946452e+00
   1.1000000e+01   8.2430706e+00
   1.1100000e+01   8.2917959e+00
   1.1200000e+01   8.3409685e+00
   1.1300000e+01   8.3904392e+00
   1.1400000e+01   8.4399187e+00
   1.1500000e+01   8.4896782e+00
   1.1600000e+01   8.5394564e+00
   1.1700000e+01   8.5893333e+00
   1.1800000e+01   8.6394226e+00
   1.1900000e+01   8.6896829e+00
   1.2000000e+01   8.7401970e+00
   1.2100000e+01   8.7909857e+00
   1.2200000e+01   8.8420230e+00
   1.2300000e+01   8.8935116e+00
   1.2400000e+01   8.9454391e+00
   1.2500000e+01   8.9976659e+00
   1.2600000e+01   9.0503134e+00
   1.2700000e+01   9.1033258e+00
   1.2800000e+01   9.1564000e+00
   1.2900000e+01   9.2096400e+00
   1.3000000e+01   9.2631358e+00
   1.3100000e+01   9.3170000e+00
   1.3200000e+01   9.3711141e+00
   1.3300000e+01   9.4255776e+00
   1.3400000e+01   9.4801655e+00
   1.3500000e+01   9.5348907e+00
   1.3600000e+01   9.5897262e+00
   1.3700000e+01   9.6447900e+00
   1.3800000e+01   9.6998226e+00
   1.3900000e+01   9.7552625e+00
   1.4000000e+01   9.8110881e+00
   1.4100000e+01   9.8672846e+00
   1.4200000e+01   9.9238243e+00
   1.4300000e+01   9.9808504e+00
   1.4400000e+01   1.0038297e+01
   1.4500000e+01   1.0096124e+01
   1.4600000e+01   1.0154537e+01
   1.4700000e+01   1.0213311e+01
   1.4800000e+01   1.0272560e+01
   1.4900000e+01   1.0332164e+01
   1.5000000e+01   1.0392170e+01
   1.5100000e+01   1.0452640e+01
   1.5200000e+01   1.0513623e+01
   1.5300000e+01   1.0575251e+01
   1.5400000e+01   1.0637459e+01
   1.5500000e+01   1.0700288e+01
   1.5600000e+01   1.0763715e+01
   1.5700000e+01   1.0827643e+01
   1.5800000e+01   1.0892095e+01
   1.5900000e+01   1.0956969e+01
   1.6000000e+01   1.1022382e+01
   1.6100000e+01   1.1088376e+01
   1.6200000e+01   1.1154914e+01
   1.6300000e+01   1.1221968e+01
   1.6400000e+01   1.1289478e+01
   1.6500000e+01   1.1357479e+01
   1.6600000e+01   1.1425854e+01
   1.6700000e+01   1.1494667e+01
   1.6800000e+01   1.1563872e+01
   1.6900000e+01   1.1633526e+01
   1.7000000e+01   1.1703760e+01
   1.7100000e+01   1.1774549e+01
   1.7200000e+01   1.1846009e+01
   1.7300000e+01   1.1918038e+01
   1.7400000e+01   1.1990700e+01
   1.7500000e+01   1.2063980e+01
   1.7600000e+01   1.2137925e+01
   1.7700000e+01   1.2212538e+01
   1.7800000e+01   1.2287737e+01
   1.7900000e+01   1.2363587e+01
   1.8000000e+01   1.2440063e+01
   1.8100000e+01   1.2517172e+01
   1.8200000e+01   1.2594947e+01
   1.8300000e+01   1.2673382e+01
   1.8400000e+01   1.2752417e+01
   1.8500000e+01   1.2832097e+01
   1.8600000e+01   1.2912375e+01
   1.8700000e+01   1.2993309e+01
   1.8800000e+01   1.3074898e+01
   1.8900000e+01   1.3157138e+01
   1.9000000e+01   1.3240028e+01
   1.9100000e+01   1.3323565e+01
   1.9200000e+01   1.3407746e+01
   1.9300000e+01   1.3492570e+01
   1.9400000e+01   1.3578033e+01
   1.9500000e+01   1.3664131e+01
   1.9600000e+01   1.3750813e+01
   1.9700000e+01   1.3838107e+01
   1.9800000e+01   1.3926028e+01
   1.9900000e+01   1.4014571e+01
   2.0000000e+01   1.4103733e+01
   2.0100000e+01   1.4193510e+01
   2.0200000e+01   1.4283899e+01
   2.0300000e+01   1.4374897e+01
   2.0400000e+01   1.4466498e+01
   2.0500000e+01   1.4558698e+01
   2.0600000e+01   1.4651495e+01
   2.0700000e+01   1.4744882e+01
   2.0800000e+01   1.4838857e+01
   2.0900000e+01   1.4933414e+01
   2.1000000e+01   1.5028550e+01
   2.1100000e+01   1.5124258e+01
   2.1200000e+01   1.5220535e+01
   2.1300000e+01   1.5317376e+01
   2.1400000e+01   1.5414776e+01
   2.1500000e+01   1.5512730e+01
   2.1600000e+01   1.5611233e+01
   2.1700000e+01   1.5710280e+01
   2.1800000e+01   1.5809866e+01
   2.1900000e+01   1.5909985e+01
   2.2000000e+01   1.6010633e+01
   2.2100000e+01   1.6111804e+01
   2.2200000e+01   1.6213493e+01
   2.2300000e+01   1.6315694e+01
   2.2400000e+01   1.6418402e+01
   2.2500000e+01   1.6521612e+01
   2.2600000e+01   1.6625318e+01
   2.2700000e+01   1.6729514e+01
   2.2800000e+01   1.6834196e+01
   2.2900000e+01   1.6939357e+01
   2.3000000e+01   1.7044991e+01
   2.3100000e+01   1.7151094e+01
   2.3200000e+01   1.7257660e+01
   2.3300000e+01   1.7364683e+01
   2.3400000e+01   1.7472157e+01
   2.3500000e+01   1.7580077e+01
   2.3600000e+01   1.7688436e+01
   2.3700000e+01   1.7797230e+01
   2.3800000e+01   1.7906453e+01
   2.3900000e+01   1.8016099e+01
   2.4000000e+01   1.8126163e+01
   2.4100000e+01   1.8236638e+01
   2.4200000e+01   1.8347520e+01
   2.4300000e+01   1.8458802e+01
   2.4400000e+01   1.8570479e+01
   2.4500000e+01   1.8682545e+01
   2.4600000e+01   1.8794996e+01
   2.4700000e+01   1.8907824e+01
   2.4800000e+01   1.9021026e+01
   2.4900000e+01   1.9134595e+01
   2.5000000e+01   1.9248526e+01
   2.5100000e+01   1.9362813e+01
   2.5200000e+01   1.9477452e+01
   2.5300000e+01   1.9592436e+01
   2.5400000e+01   1.9707761e+01
   2.5500000e+01   1.9823421e+01
   2.5600000e+01   1.9939411e+01
   2.5700000e+01   2.0055725e+01
   2.5800000e+01   2.0172359e+01
   2.5900000e+01   2.0289308e+01
   2.6000000e+01   2.0406566e+01
   2.6100000e+01   2.0524128e+01
   2.6200000e+01   2.0641990e+01
   2.6300000e+01   2.0760146e+01
   2.6400000e+01   2.0878592e+01
   2.6500000e+01   2.0997322e+01
   2.6600000e+01   2.1116332e+01
   2.6700000e+01   2.1235617e+01
   2.6800000e+01   2.1355173e+01
   2.6900000e+01   2.1474994e+01
   2.7000000e+01   2.1595077e+01
   2.7100000e+01   2.1715416e+01
   2.7200000e+01   2.1836008e+01
   2.7300000e+01   2.1956847e+01
   2.7400000e+01   2.2077930e+01
   2.7500000e+01   2.2199251e+01
   2.7600000e+01   2.2320808e+01
   2.7700000e+01   2.2442595e+01
   2.7800000e+01   2.2564608e+01
   2.7900000e+01   2.2686843e+01
   2.8000000e+01   2.2809297e+01
   2.8100000e+01   2.2931965e+01
   2.8200000e+01   2.3054843e+01
   2.8300000e+01   2.3177927e+01
   2.8400000e+01   2.3301214e+01
   2.8500000e+01   2.3424699e+01
   2.8600000e+01   2.3548380e+01
   2.8700000e+01   2.3672252e+01
   2.8800000e+01   2.3796311e+01
   2.8900000e+01   2.3920555e+01
   2.9000000e+01   2.4044979e+01
   2.9100000e+01   2.4169581e+01
   2.9200000e+01   2.4294356e+01
   2.9300000e+01   2.4419302e+01
   2.9400000e+01   2.4544414e+01
   2.9500000e+01   2.4669691e+01
   2.9600000e+01   2.4795128e+01
   2.9700000e+01   2.4920723e+01
   2.9800000e+01   2.5046472e+01
   2.9900000e+01   2.5172372e+01
   3.0000000e+01   2.5298421e+01


==> input/Cav_Jinput-custom_optimal_link5_BS2-MT10b-9a_Tx2V4V6V8V-Rx8Vl8Vu9Vl9Vu_128_161_lower_averaged-16_lseg16_DPmode0.dat <==
  -1.0000000e+01   1.2092547e+00
  -9.9000000e+00   1.2275650e+00
  -9.8000000e+00   1.2460527e+00
  -9.7000000e+00   1.2647176e+00
  -9.6000000e+00   1.2835591e+00
  -9.5000000e+00   1.3025768e+00
  -9.4000000e+00   1.3217704e+00
  -9.3000000e+00   1.3411392e+00
  -9.2000000e+00   1.3606828e+00
  -9.1000000e+00   1.3804006e+00
  -9.0000000e+00   1.4002919e+00
  -8.9000000e+00   1.4203484e+00
  -8.8000000e+00   1.4405683e+00
  -8.7000000e+00   1.4609597e+00
  -8.6000000e+00   1.4815220e+00
  -8.5000000e+00   1.5022542e+00
  -8.4000000e+00   1.5231557e+00
  -8.3000000e+00   1.5442256e+00
  -8.2000000e+00   1.5654630e+00
  -8.1000000e+00   1.5868670e+00
  -8.0000000e+00   1.6084366e+00
  -7.9000000e+00   1.6301709e+00
  -7.8000000e+00   1.6520598e+00
  -7.7000000e+00   1.6740727e+00
  -7.6000000e+00   1.6962392e+00
  -7.5000000e+00   1.7185480e+00
  -7.4000000e+00   1.7410169e+00
  -7.3000000e+00   1.7636449e+00
  -7.2000000e+00   1.7864309e+00
  -7.1000000e+00   1.8093737e+00
  -7.0000000e+00   1.8324723e+00
  -6.9000000e+00   1.8557254e+00
  -6.8000000e+00   1.8791319e+00
  -6.7000000e+00   1.9026808e+00
  -6.6000000e+00   1.9263685e+00
  -6.5000000e+00   1.9502066e+00
  -6.4000000e+00   1.9741938e+00
  -6.3000000e+00   1.9983037e+00
  -6.2000000e+00   2.0225505e+00
  -6.1000000e+00   2.0469430e+00
  -6.0000000e+00   2.0714799e+00
  -5.9000000e+00   2.0961534e+00
  -5.8000000e+00   2.1209332e+00
  -5.7000000e+00   2.1458542e+00
  -5.6000000e+00   2.1709150e+00
  -5.5000000e+00   2.1961143e+00
  -5.4000000e+00   2.2214290e+00
  -5.3000000e+00   2.2468784e+00
  -5.2000000e+00   2.2724601e+00
  -5.1000000e+00   2.2981607e+00
  -5.0000000e+00   2.3239725e+00
  -4.9000000e+00   2.3498234e+00
  -4.8000000e+00   2.3757587e+00
  -4.7000000e+00   2.4017264e+00
  -4.6000000e+00   2.4277702e+00
  -4.5000000e+00   2.4538913e+00
  -4.4000000e+00   2.4801185e+00
  -4.3000000e+00   2.5064812e+00
  -4.2000000e+00   2.5329185e+00
  -4.1000000e+00   2.5594035e+00
  -4.0000000e+00   2.5859808e+00
  -3.9000000e+00   2.6126891e+00
  -3.8000000e+00   2.6394900e+00
  -3.7000000e+00   2.6663525e+00
  -3.6000000e+00   2.6932766e+00
  -3.5000000e+00   2.7203001e+00
  -3.4000000e+00   2.7473547e+00
  -3.3000000e+00   2.7745251e+00
  -3.2000000e+00   2.8018324e+00
  -3.1000000e+00   2.8292451e+00
  -3.0000000e+00   2.8567819e+00
  -2.9000000e+00   2.8843740e+00
  -2.8000000e+00   2.9119890e+00
  -2.7000000e+00   2.9396326e+00
  -2.6000000e+00   2.9673445e+00
  -2.5000000e+00   2.9951956e+00
  -2.4000000e+00   3.0230036e+00
  -2.3000000e+00   3.0509217e+00
  -2.2000000e+00   3.0789061e+00
  -2.1000000e+00   3.1069638e+00
  -2.0000000e+00   3.1351573e+00
  -1.9000000e+00   3.1635054e+00
  -1.8000000e+00   3.1920081e+00
  -1.7000000e+00   3.2206410e+00
  -1.6000000e+00   3.2494185e+00
  -1.5000000e+00   3.2783150e+00
  -1.4000000e+00   3.3072768e+00
  -1.3000000e+00   3.3363503e+00
  -1.2000000e+00   3.3655712e+00
  -1.1000000e+00   3.3947973e+00
  -1.0000000e+00   3.4240844e+00
  -9.0000000e-01   3.4533896e+00
  -8.0000000e-01   3.4827847e+00
  -7.0000000e-01   3.5123436e+00
  -6.0000000e-01   3.5420195e+00
  -5.0000000e-01   3.5718414e+00
  -4.0000000e-01   3.6017462e+00
  -3.0000000e-01   3.6317893e+00
  -2.0000000e-01   3.6620003e+00
  -1.0000000e-01   3.6923464e+00
   0.0000000e+00   3.7226996e+00
   1.0000000e-01   3.7529784e+00
   2.0000000e-01   3.7834386e+00
   3.0000000e-01   3.8139853e+00
   4.0000000e-01   3.8445780e+00
   5.0000000e-01   3.8752767e+00
   6.0000000e-01   3.9061495e+00
   7.0000000e-01   3.9371427e+00
   8.0000000e-01   3.9681736e+00
   9.0000000e-01   3.9994014e+00
   1.0000000e+00   4.0308302e+00
   1.1000000e+00   4.0623015e+00
   1.2000000e+00   4.0937822e+00
   1.3000000e+00   4.1253666e+00
   1.4000000e+00   4.1570572e+00
   1.5000000e+00   4.1888635e+00
   1.6000000e+00   4.2209115e+00
   1.7000000e+00   4.2529889e+00
   1.8000000e+00   4.2853017e+00
   1.9000000e+00   4.3177902e+00
   2.0000000e+00   4.3503618e+00
   2.1000000e+00   4.3829742e+00
   2.2000000e+00   4.4157188e+00
   2.3000000e+00   4.4484668e+00
   2.4000000e+00   4.4814719e+00
   2.5000000e+00   4.5146606e+00
   2.6000000e+00   4.5479593e+00
   2.7000000e+00   4.5812500e+00
   2.8000000e+00   4.6143974e+00
   2.9000000e+00   4.6477417e+00
   3.0000000e+00   4.6813756e+00
   3.1000000e+00   4.7153000e+00
   3.2000000e+00   4.7495158e+00
   3.3000000e+00   4.7839638e+00
   3.4000000e+00   4.8186554e+00
   3.5000000e+00   4.8535798e+00
   3.6000000e+00   4.8885886e+00
   3.7000000e+00   4.9237634e+00
   3.8000000e+00   4.9591920e+00
   3.9000000e+00   4.9948948e+00
   4.0000000e+00   5.0308991e+00
   4.1000000e+00   5.0671986e+00
   4.2000000e+00   5.1036549e+00
   4.3000000e+00   5.1401816e+00
   4.4000000e+00   5.1769591e+00
   4.5000000e+00   5.2140500e+00
   4.6000000e+00   5.2512546e+00
   4.7000000e+00   5.2885409e+00
   4.8000000e+00   5.3259885e+00
   4.9000000e+00   5.3634231e+00
   5.0000000e+00   5.4008705e+00
   5.1000000e+00   5.4385214e+00
   5.2000000e+00   5.4759762e+00
   5.3000000e+00   5.5133747e+00
   5.4000000e+00   5.5509041e+00
   5.5000000e+00   5.5884822e+00
   5.6000000e+00   5.6261872e+00
   5.7000000e+00   5.6639964e+00
   5.8000000e+00   5.7019318e+00
   5.9000000e+00   5.7400034e+00
   6.0000000e+00   5.7781539e+00
   6.1000000e+00   5.8166095e+00
   6.2000000e+00   5.8553379e+00
   6.3000000e+00   5.8942519e+00
   6.4000000e+00   5.9332924e+00
   6.5000000e+00   5.9724096e+00
   6.6000000e+00   6.0115924e+00
   6.7000000e+00   6.0510559e+00
   6.8000000e+00   6.0907097e+00
   6.9000000e+00   6.1306643e+00
   7.0000000e+00   6.1709745e+00
   7.1000000e+00   6.2113771e+00
   7.2000000e+00   6.2521380e+00
   7.3000000e+00   6.2929754e+00
   7.4000000e+00   6.3339316e+00
   7.5000000e+00   6.3750154e+00
   7.6000000e+00   6.4164059e+00
   7.7000000e+00   6.4580371e+00
   7.8000000e+00   6.4996762e+00
   7.9000000e+00   6.5413289e+00
   8.0000000e+00   6.5830800e+00
   8.1000000e+00   6.6248610e+00
   8.2000000e+00   6.6663652e+00
   8.3000000e+00   6.7076394e+00
   8.4000000e+00   6.7489355e+00
   8.5000000e+00   6.7901253e+00
   8.6000000e+00   6.8313344e+00
   8.7000000e+00   6.8727982e+00
   8.8000000e+00   6.9144162e+00
   8.9000000e+00   6.9561908e+00
   9.0000000e+00   6.9979391e+00
   9.1000000e+00   7.0398644e+00
   9.2000000e+00   7.0819375e+00
   9.3000000e+00   7.1241854e+00
   9.4000000e+00   7.1667867e+00
   9.5000000e+00   7.2096937e+00
   9.6000000e+00   7.2529041e+00
   9.7000000e+00   7.2959941e+00
   9.8000000e+00   7.3393247e+00
   9.9000000e+00   7.3823601e+00
   1.0000000e+01   7.4255804e+00
   1.0100000e+01   7.4692391e+00
   1.0200000e+01   7.5132269e+00
   1.0300000e+01   7.5571745e+00
   1.0400000e+01   7.6014460e+00
   1.0500000e+01   7.6458819e+00
   1.0600000e+01   7.6902505e+00
   1.0700000e+01   7.7346405e+00
   1.0800000e+01   7.7789746e+00
   1.0900000e+01   7.8236813e+00
   1.1000000e+01   7.8686343e+00
   1.1100000e+01   7.9136331e+00
   1.1200000e+01   7.9586114e+00
   1.1300000e+01   8.0036032e+00
   1.1400000e+01   8.0488768e+00
   1.1500000e+01   8.0943119e+00
   1.1600000e+01   8.1399800e+00
   1.1700000e+01   8.1855299e+00
   1.1800000e+01   8.2309918e+00
   1.1900000e+01   8.2763796e+00
   1.2000000e+01   8.3219171e+00
   1.2100000e+01   8.3676717e+00
   1.2200000e+01   8.4136479e+00
   1.2300000e+01   8.4599496e+00
   1.2400000e+01   8.5065303e+00
   1.2500000e+01   8.5534200e+00
   1.2600000e+01   8.6008158e+00
   1.2700000e+01   8.6487763e+00
   1.2800000e+01   8.6969942e+00
   1.2900000e+01   8.7455812e+00
   1.3000000e+01   8.7947912e+00
   1.3100000e+01   8.8444248e+00
   1.3200000e+01   8.8944702e+00
   1.3300000e+01   8.9450411e+00
   1.3400000e+01   8.9962685e+00
   1.3500000e+01   9.0480041e+00
   1.3600000e+01   9.1001318e+00
   1.3700000e+01   9.1526881e+00
   1.3800000e+01   9.2058884e+00
   1.3900000e+01   9.2593977e+00
   1.4000000e+01   9.3132699e+00
   1.4100000e+01   9.3674466e+00
   1.4200000e+01   9.4219653e+00
   1.4300000e+01   9.4771184e+00
   1.4400000e+01   9.5326232e+00
   1.4500000e+01   9.5887578e+00
   1.4600000e+01   9.6452663e+00
   1.4700000e+01   9.7023009e+00
   1.4800000e+01   9.7596471e+00
   1.4900000e+01   9.8174795e+00
   1.5000000e+01   9.8756903e+00
   1.5100000e+01   9.9345738e+00
   1.5200000e+01   9.9941851e+00
   1.5300000e+01   1.0054527e+01
   1.5400000e+01   1.0115577e+01
   1.5500000e+01   1.0177103e+01
   1.5600000e+01   1.0239129e+01
   1.5700000e+01   1.0301745e+01
   1.5800000e+01   1.0365022e+01
   1.5900000e+01   1.0428767e+01
   1.6000000e+01   1.0493226e+01
   1.6100000e+01   1.0558227e+01
   1.6200000e+01   1.0623726e+01
   1.6300000e+01   1.0689968e+01
   1.6400000e+01   1.0756946e+01
   1.6500000e+01   1.0824332e+01
   1.6600000e+01   1.0892468e+01
   1.6700000e+01   1.0961355e+01
   1.6800000e+01   1.1030991e+01
   1.6900000e+01   1.1101378e+01
   1.7000000e+01   1.1172515e+01
   1.7100000e+01   1.1244308e+01
   1.7200000e+01   1.1316824e+01
   1.7300000e+01   1.1390086e+01
   1.7400000e+01   1.1464094e+01
   1.7500000e+01   1.1538845e+01
   1.7600000e+01   1.1614282e+01
   1.7700000e+01   1.1690259e+01
   1.7800000e+01   1.1766691e+01
   1.7900000e+01   1.1843858e+01
   1.8000000e+01   1.1921757e+01
   1.8100000e+01   1.2000387e+01
   1.8200000e+01   1.2079745e+01
   1.8300000e+01   1.2159828e+01
   1.8400000e+01   1.2240633e+01
   1.8500000e+01   1.2322157e+01
   1.8600000e+01   1.2404397e+01
   1.8700000e+01   1.2487349e+01
   1.8800000e+01   1.2571009e+01
   1.8900000e+01   1.2655374e+01
   1.9000000e+01   1.2740440e+01
   1.9100000e+01   1.2826203e+01
   1.9200000e+01   1.2912657e+01
   1.9300000e+01   1.2999800e+01
   1.9400000e+01   1.3087625e+01
   1.9500000e+01   1.3176129e+01
   1.9600000e+01   1.3265306e+01
   1.9700000e+01   1.3355151e+01
   1.9800000e+01   1.3445660e+01
   1.9900000e+01   1.3536827e+01
   2.0000000e+01   1.3628646e+01
   2.0100000e+01   1.3721112e+01
   2.0200000e+01   1.3814220e+01
   2.0300000e+01   1.3907963e+01
   2.0400000e+01   1.4002336e+01
   2.0500000e+01   1.4097333e+01
   2.0600000e+01   1.4192948e+01
   2.0700000e+01   1.4289174e+01
   2.0800000e+01   1.4386007e+01
   2.0900000e+01   1.4483439e+01
   2.1000000e+01   1.4581464e+01
   2.1100000e+01   1.4680076e+01
   2.1200000e+01   1.4779268e+01
   2.1300000e+01   1.4879035e+01
   2.1400000e+01   1.4979369e+01
   2.1500000e+01   1.5080264e+01
   2.1600000e+01   1.5181713e+01
   2.1700000e+01   1.5283711e+01
   2.1800000e+01   1.5386249e+01
   2.1900000e+01   1.5489322e+01
   2.2000000e+01   1.5592923e+01
   2.2100000e+01   1.5697045e+01
   2.2200000e+01   1.5801681e+01
   2.2300000e+01   1.5906825e+01
   2.2400000e+01   1.6012470e+01
   2.2500000e+01   1.6118609e+01
   2.2600000e+01   1.6225236e+01
   2.2700000e+01   1.6332344e+01
   2.2800000e+01   1.6439926e+01
   2.2900000e+01   1.6547976e+01
   2.3000000e+01   1.6656486e+01
   2.3100000e+01   1.6765451e+01
   2.3200000e+01   1.6874863e+01
   2.3300000e+01   1.6984717e+01
   2.3400000e+01   1.7095004e+01
   2.3500000e+01   1.7205720e+01
   2.3600000e+01   1.7316858e+01
   2.3700000e+01   1.7428410e+01
   2.3800000e+01   1.7540371e+01
   2.3900000e+01   1.7652734e+01
   2.4000000e+01   1.7765493e+01
   2.4100000e+01   1.7878641e+01
   2.4200000e+01   1.7992173e+01
   2.4300000e+01   1.8106083e+01
   2.4400000e+01   1.8220363e+01
   2.4500000e+01   1.8335008e+01
   2.4600000e+01   1.8450012e+01
   2.4700000e+01   1.8565369e+01
   2.4800000e+01   1.8681073e+01
   2.4900000e+01   1.8797118e+01
   2.5000000e+01   1.8913499e+01
   2.5100000e+01   1.9030209e+01
   2.5200000e+01   1.9147243e+01
   2.5300000e+01   1.9264596e+01
   2.5400000e+01   1.9382261e+01
   2.5500000e+01   1.9500233e+01
   2.5600000e+01   1.9618507e+01
   2.5700000e+01   1.9737078e+01
   2.5800000e+01   1.9855940e+01
   2.5900000e+01   1.9975088e+01
   2.6000000e+01   2.0094517e+01
   2.6100000e+01   2.0214221e+01
   2.6200000e+01   2.0334196e+01
   2.6300000e+01   2.0454436e+01
   2.6400000e+01   2.0574937e+01
   2.6500000e+01   2.0695695e+01
   2.6600000e+01   2.0816703e+01
   2.6700000e+01   2.0937958e+01
   2.6800000e+01   2.1059454e+01
   2.6900000e+01   2.1181188e+01
   2.7000000e+01   2.1303155e+01
   2.7100000e+01   2.1425349e+01
   2.7200000e+01   2.1547768e+01
   2.7300000e+01   2.1670407e+01
   2.7400000e+01   2.1793261e+01
   2.7500000e+01   2.1916326e+01
   2.7600000e+01   2.2039598e+01
   2.7700000e+01   2.2163073e+01
   2.7800000e+01   2.2286748e+01
   2.7900000e+01   2.2410618e+01
   2.8000000e+01   2.2534679e+01
   2.8100000e+01   2.2658927e+01
   2.8200000e+01   2.2783360e+01
   2.8300000e+01   2.2907973e+01
   2.8400000e+01   2.3032762e+01
   2.8500000e+01   2.3157725e+01
   2.8600000e+01   2.3282857e+01
   2.8700000e+01   2.3408155e+01
   2.8800000e+01   2.3533617e+01
   2.8900000e+01   2.3659237e+01
   2.9000000e+01   2.3785014e+01
   2.9100000e+01   2.3910945e+01
   2.9200000e+01   2.4037025e+01
   2.9300000e+01   2.4163252e+01
   2.9400000e+01   2.4289623e+01
   2.9500000e+01   2.4416135e+01
   2.9600000e+01   2.4542785e+01
   2.9700000e+01   2.4669571e+01
   2.9800000e+01   2.4796489e+01
   2.9900000e+01   2.4923536e+01
   3.0000000e+01   2.5050711e+01


==> input/Cav_Jinput-custom_optimal_link5_BS2-MT10b-9a_Tx2V8V2H8H-Rx8Vl8Vu8Hl8Hu_128_161_lower_averaged-16_lseg16_DPmode1.dat <==
  -1.0000000e+01   6.2006765e-01
  -9.9000000e+00   6.3153175e-01
  -9.8000000e+00   6.4316601e-01
  -9.7000000e+00   6.5497199e-01
  -9.6000000e+00   6.6695242e-01
  -9.5000000e+00   6.7910820e-01
  -9.4000000e+00   6.9143935e-01
  -9.3000000e+00   7.0394744e-01
  -9.2000000e+00   7.1663295e-01
  -9.1000000e+00   7.2949780e-01
  -9.0000000e+00   7.4254409e-01
  -8.9000000e+00   7.5577322e-01
  -8.8000000e+00   7.6918849e-01
  -8.7000000e+00   7.8279089e-01
  -8.6000000e+00   7.9658198e-01
  -8.5000000e+00   8.1056018e-01
  -8.4000000e+00   8.2472983e-01
  -8.3000000e+00   8.3909725e-01
  -8.2000000e+00   8.5365997e-01
  -8.1000000e+00   8.6842230e-01
  -8.0000000e+00   8.8338514e-01
  -7.9000000e+00   8.9854912e-01
  -7.8000000e+00   9.1391650e-01
  -7.7000000e+00   9.2949289e-01
  -7.6000000e+00   9.4528167e-01
  -7.5000000e+00   9.6128286e-01
  -7.4000000e+00   9.7749954e-01
  -7.3000000e+00   9.9393647e-01
  -7.2000000e+00   1.0105952e+00
  -7.1000000e+00   1.0274813e+00
  -7.0000000e+00   1.0445917e+00
  -6.9000000e+00   1.0619320e+00
  -6.8000000e+00   1.0795018e+00
  -6.7000000e+00   1.0973045e+00
  -6.6000000e+00   1.1153425e+00
  -6.5000000e+00   1.1336198e+00
  -6.4000000e+00   1.1521425e+00
  -6.3000000e+00   1.1709071e+00
  -6.2000000e+00   1.1899194e+00
  -6.1000000e+00   1.2091850e+00
  -6.0000000e+00   1.2287053e+00
  -5.9000000e+00   1.2484766e+00
  -5.8000000e+00   1.2684924e+00
  -5.7000000e+00   1.2887734e+00
  -5.6000000e+00   1.3093235e+00
  -5.5000000e+00   1.3301437e+00
  -5.4000000e+00   1.3512359e+00
  -5.3000000e+00   1.3726077e+00
  -5.2000000e+00   1.3942616e+00
  -5.1000000e+00   1.4161945e+00
  -5.0000000e+00   1.4384140e+00
  -4.9000000e+00   1.4609211e+00
  -4.8000000e+00   1.4837133e+00
  -4.7000000e+00   1.5068005e+00
  -4.6000000e+00   1.5301854e+00
  -4.5000000e+00   1.5538736e+00
  -4.4000000e+00   1.5778655e+00
  -4.3000000e+00   1.6021604e+00
  -4.2000000e+00   1.6267592e+00
  -4.1000000e+00   1.6516703e+00
  -4.0000000e+00   1.6768875e+00
  -3.9000000e+00   1.7024129e+00
  -3.8000000e+00   1.7282575e+00
  -3.7000000e+00   1.7544066e+00
  -3.6000000e+00   1.7808727e+00
  -3.5000000e+00   1.8076630e+00
  -3.4000000e+00   1.8347790e+00
  -3.3000000e+00   1.8622154e+00
  -3.2000000e+00   1.8899759e+00
  -3.1000000e+00   1.9180679e+00
  -3.0000000e+00   1.9464936e+00
  -2.9000000e+00   1.9752482e+00
  -2.8000000e+00   2.0043104e+00
  -2.7000000e+00   2.0337099e+00
  -2.6000000e+00   2.0634474e+00
  -2.5000000e+00   2.0935237e+00
  -2.4000000e+00   2.1239391e+00
  -2.3000000e+00   2.1546854e+00
  -2.2000000e+00   2.1857725e+00
  -2.1000000e+00   2.2171999e+00
  -2.0000000e+00   2.2489660e+00
  -1.9000000e+00   2.2810747e+00
  -1.8000000e+00   2.3135289e+00
  -1.7000000e+00   2.3463124e+00
  -1.6000000e+00   2.3794303e+00
  -1.5000000e+00   2.4128831e+00
  -1.4000000e+00   2.4466422e+00
  -1.3000000e+00   2.4807457e+00
  -1.2000000e+00   2.5151766e+00
  -1.1000000e+00   2.5499434e+00
  -1.0000000e+00   2.5850491e+00
  -9.0000000e-01   2.6204901e+00
  -8.0000000e-01   2.6562581e+00
  -7.0000000e-01   2.6923274e+00
  -6.0000000e-01   2.7287393e+00
  -5.0000000e-01   2.7654788e+00
  -4.0000000e-01   2.8025531e+00
  -3.0000000e-01   2.8399453e+00
  -2.0000000e-01   2.8776792e+00
  -1.0000000e-01   2.9157462e+00
   0.0000000e+00   2.9541275e+00
   1.0000000e-01   2.9928252e+00
   2.0000000e-01   3.0318275e+00
   3.0000000e-01   3.0711590e+00
   4.0000000e-01   3.1107775e+00
   5.0000000e-01   3.1506981e+00
   6.0000000e-01   3.1909220e+00
   7.0000000e-01   3.2314711e+00
   8.0000000e-01   3.2723653e+00
   9.0000000e-01   3.3135717e+00
   1.0000000e+00   3.3550525e+00
   1.1000000e+00   3.3968540e+00
   1.2000000e+00   3.4389466e+00
   1.3000000e+00   3.4813230e+00
   1.4000000e+00   3.5239548e+00
   1.5000000e+00   3.5668560e+00
   1.6000000e+00   3.6100705e+00
   1.7000000e+00   3.6535544e+00
   1.8000000e+00   3.6972994e+00
   1.9000000e+00   3.7412002e+00
   2.0000000e+00   3.7852656e+00
   2.1000000e+00   3.8295916e+00
   2.2000000e+00   3.8742575e+00
   2.3000000e+00   3.9191888e+00
   2.4000000e+00   3.9643629e+00
   2.5000000e+00   4.0098131e+00
   2.6000000e+00   4.0554300e+00
   2.7000000e+00   4.1013515e+00
   2.8000000e+00   4.1475911e+00
   2.9000000e+00   4.1940638e+00
   3.0000000e+00   4.2408891e+00
   3.1000000e+00   4.2880166e+00
   3.2000000e+00   4.3354041e+00
   3.3000000e+00   4.3830863e+00
   3.4000000e+00   4.4310550e+00
   3.5000000e+00   4.4791761e+00
   3.6000000e+00   4.5275961e+00
   3.7000000e+00   4.5761863e+00
   3.8000000e+00   4.6250377e+00
   3.9000000e+00   4.6741944e+00
   4.0000000e+00   4.7235504e+00
   4.1000000e+00   4.7731520e+00
   4.2000000e+00   4.8229042e+00
   4.3000000e+00   4.8728166e+00
   4.4000000e+00   4.9228387e+00
   4.5000000e+00   4.9731056e+00
   4.6000000e+00   5.0236305e+00
   4.7000000e+00   5.0744151e+00
   4.8000000e+00   5.1254567e+00
   4.9000000e+00   5.1766655e+00
   5.0000000e+00   5.2281257e+00
   5.1000000e+00   5.2798006e+00
   5.2000000e+00   5.3316377e+00
   5.3000000e+00   5.3837713e+00
   5.4000000e+00   5.4359276e+00
   5.5000000e+00   5.4883156e+00
   5.6000000e+00   5.5410426e+00
   5.7000000e+00   5.5938504e+00
   5.8000000e+00   5.6467476e+00
   5.9000000e+00   5.6999221e+00
   6.0000000e+00   5.7533406e+00
   6.1000000e+00   5.8071417e+00
   6.2000000e+00   5.8613696e+00
   6.3000000e+00   5.9159208e+00
   6.4000000e+00   5.9706354e+00
   6.5000000e+00   6.0255416e+00
   6.6000000e+00   6.0808084e+00
   6.7000000e+00   6.1362762e+00
   6.8000000e+00   6.1918575e+00
   6.9000000e+00   6.2476072e+00
   7.0000000e+00   6.3035842e+00
   7.1000000e+00   6.3598503e+00
   7.2000000e+00   6.4165346e+00
   7.3000000e+00   6.4735684e+00
   7.4000000e+00   6.5307696e+00
   7.5000000e+00   6.5882375e+00
   7.6000000e+00   6.6460467e+00
   7.7000000e+00   6.7042045e+00
   7.8000000e+00   6.7628166e+00
   7.9000000e+00   6.8218893e+00
   8.0000000e+00   6.8813604e+00
   8.1000000e+00   6.9409181e+00
   8.2000000e+00   7.0005896e+00
   8.3000000e+00   7.0605399e+00
   8.4000000e+00   7.1206744e+00
   8.5000000e+00   7.1812173e+00
   8.6000000e+00   7.2420804e+00
   8.7000000e+00   7.3032817e+00
   8.8000000e+00   7.3649316e+00
   8.9000000e+00   7.4270365e+00
   9.0000000e+00   7.4894803e+00
   9.1000000e+00   7.5523465e+00
   9.2000000e+00   7.6156072e+00
   9.3000000e+00   7.6792861e+00
   9.4000000e+00   7.7432491e+00
   9.5000000e+00   7.8075447e+00
   9.6000000e+00   7.8723115e+00
   9.7000000e+00   7.9375879e+00
   9.8000000e+00   8.0031388e+00
   9.9000000e+00   8.0691309e+00
   1.0000000e+01   8.1355539e+00
   1.0100000e+01   8.2024421e+00
   1.0200000e+01   8.2698322e+00
   1.0300000e+01   8.3376406e+00
   1.0400000e+01   8.4059996e+00
   1.0500000e+01   8.4747625e+00
   1.0600000e+01   8.5440248e+00
   1.0700000e+01   8.6138231e+00
   1.0800000e+01   8.6840541e+00
   1.0900000e+01   8.7547730e+00
   1.1000000e+01   8.8260597e+00
   1.1100000e+01   8.8978458e+00
   1.1200000e+01   8.9699013e+00
   1.1300000e+01   9.0423632e+00
   1.1400000e+01   9.1154244e+00
   1.1500000e+01   9.1891166e+00
   1.1600000e+01   9.2633982e+00
   1.1700000e+01   9.3382318e+00
   1.1800000e+01   9.4136111e+00
   1.1900000e+01   9.4896236e+00
   1.2000000e+01   9.5661237e+00
   1.2100000e+01   9.6432068e+00
   1.2200000e+01   9.7209216e+00
   1.2300000e+01   9.7992141e+00
   1.2400000e+01   9.8780956e+00
   1.2500000e+01   9.9576060e+00
   1.2600000e+01   1.0037730e+01
   1.2700000e+01   1.0118393e+01
   1.2800000e+01   1.0199589e+01
   1.2900000e+01   1.0281400e+01
   1.3000000e+01   1.0363814e+01
   1.3100000e+01   1.0446636e+01
   1.3200000e+01   1.0529954e+01
   1.3300000e+01   1.0613890e+01
   1.3400000e+01   1.0698440e+01
   1.3500000e+01   1.0783391e+01
   1.3600000e+01   1.0868708e+01
   1.3700000e+01   1.0954573e+01
   1.3800000e+01   1.1041031e+01
   1.3900000e+01   1.1128026e+01
   1.4000000e+01   1.1215523e+01
   1.4100000e+01   1.1303615e+01
   1.4200000e+01   1.1392207e+01
   1.4300000e+01   1.1481336e+01
   1.4400000e+01   1.1571029e+01
   1.4500000e+01   1.1661282e+01
   1.4600000e+01   1.1752034e+01
   1.4700000e+01   1.1843334e+01
   1.4800000e+01   1.1935220e+01
   1.4900000e+01   1.2027688e+01
   1.5000000e+01   1.2120734e+01
   1.5100000e+01   1.2214274e+01
   1.5200000e+01   1.2308253e+01
   1.5300000e+01   1.2402801e+01
   1.5400000e+01   1.2497913e+01
   1.5500000e+01   1.2593586e+01
   1.5600000e+01   1.2689815e+01
   1.5700000e+01   1.2786506e+01
   1.5800000e+01   1.2883712e+01
   1.5900000e+01   1.2981409e+01
   1.6000000e+01   1.3079627e+01
   1.6100000e+01   1.3178380e+01
   1.6200000e+01   1.3277665e+01
   1.6300000e+01   1.3377476e+01
   1.6400000e+01   1.3477809e+01
   1.6500000e+01   1.3578658e+01
   1.6600000e+01   1.3680019e+01
   1.6700000e+01   1.3781887e+01
   1.6800000e+01   1.3884257e+01
   1.6900000e+01   1.3987122e+01
   1.7000000e+01   1.4090480e+01
   1.7100000e+01   1.4194323e+01
   1.7200000e+01   1.4298648e+01
   1.7300000e+01   1.4403448e+01
   1.7400000e+01   1.4508718e+01
   1.7500000e+01   1.4614454e+01
   1.7600000e+01   1.4720650e+01
   1.7700000e+01   1.4827300e+01
   1.7800000e+01   1.4934400e+01
   1.7900000e+01   1.5041943e+01
   1.8000000e+01   1.5149924e+01
   1.8100000e+01   1.5258339e+01
   1.8200000e+01   1.5367181e+01
   1.8300000e+01   1.5476446e+01
   1.8400000e+01   1.5586127e+01
   1.8500000e+01   1.5696220e+01
   1.8600000e+01   1.5806719e+01
   1.8700000e+01   1.5917619e+01
   1.8800000e+01   1.6028914e+01
   1.8900000e+01   1.6140598e+01
   1.9000000e+01   1.6252668e+01
   1.9100000e+01   1.6365117e+01
   1.9200000e+01   1.6477939e+01
   1.9300000e+01   1.6591131e+01
   1.9400000e+01   1.6704685e+01
   1.9500000e+01   1.6818598e+01
   1.9600000e+01   1.6932864e+01
   1.9700000e+01   1.7047477e+01
   1.9800000e+01   1.7162433e+01
   1.9900000e+01   1.7277726e+01
   2.0000000e+01   1.7393352e+01
   2.0100000e+01   1.7509304e+01
   2.0200000e+01   1.7625579e+01
   2.0300000e+01   1.7742171e+01
   2.0400000e+01   1.7859075e+01
   2.0500000e+01   1.7976287e+01
   2.0600000e+01   1.8093800e+01
   2.0700000e+01   1.8211612e+01
   2.0800000e+01   1.8329715e+01
   2.0900000e+01   1.8448107e+01
   2.1000000e+01   1.8566782e+01
   2.1100000e+01   1.8685735e+01
   2.1200000e+01   1.8804963e+01
   2.1300000e+01   1.8924459e+01
   2.1400000e+01   1.9044220e+01
   2.1500000e+01   1.9164242e+01
   2.1600000e+01   1.9284519e+01
   2.1700000e+01   1.9405048e+01
   2.1800000e+01   1.9525823e+01
   2.1900000e+01   1.9646842e+01
   2.2000000e+01   1.9768099e+01
   2.2100000e+01   1.9889590e+01
   2.2200000e+01   2.0011311e+01
   2.2300000e+01   2.0133259e+01
   2.2400000e+01   2.0255428e+01
   2.2500000e+01   2.0377816e+01
   2.2600000e+01   2.0500417e+01
   2.2700000e+01   2.0623229e+01
   2.2800000e+01   2.0746247e+01
   2.2900000e+01   2.0869468e+01
   2.3000000e+01   2.0992887e+01
   2.3100000e+01   2.1116502e+01
   2.3200000e+01   2.1240308e+01
   2.3300000e+01   2.1364302e+01
   2.3400000e+01   2.1488480e+01
   2.3500000e+01   2.1612840e+01
   2.3600000e+01   2.1737377e+01
   2.3700000e+01   2.1862087e+01
   2.3800000e+01   2.1986969e+01
   2.3900000e+01   2.2112019e+01
   2.4000000e+01   2.2237232e+01
   2.4100000e+01   2.2362607e+01
   2.4200000e+01   2.2488140e+01
   2.4300000e+01   2.2613828e+01
   2.4400000e+01   2.2739667e+01
   2.4500000e+01   2.2865656e+01
   2.4600000e+01   2.2991791e+01
   2.4700000e+01   2.3118069e+01
   2.4800000e+01   2.3244487e+01
   2.4900000e+01   2.3371042e+01
   2.5000000e+01   2.3497733e+01
   2.5100000e+01   2.3624556e+01
   2.5200000e+01   2.3751508e+01
   2.5300000e+01   2.3878587e+01
   2.5400000e+01   2.4005790e+01
   2.5500000e+01   2.4133115e+01
   2.5600000e+01   2.4260560e+01
   2.5700000e+01   2.4388121e+01
   2.5800000e+01   2.4515797e+01
   2.5900000e+01   2.4643585e+01
   2.6000000e+01   2.4771483e+01
   2.6100000e+01   2.4899489e+01
   2.6200000e+01   2.5027600e+01
   2.6300000e+01   2.5155815e+01
   2.6400000e+01   2.5284131e+01
   2.6500000e+01   2.5412545e+01
   2.6600000e+01   2.5541057e+01
   2.6700000e+01   2.5669664e+01
   2.6800000e+01   2.5798364e+01
   2.6900000e+01   2.5927155e+01
   2.7000000e+01   2.6056035e+01
   2.7100000e+01   2.6185003e+01
   2.7200000e+01   2.6314055e+01
   2.7300000e+01   2.6443192e+01
   2.7400000e+01   2.6572411e+01
   2.7500000e+01   2.6701710e+01
   2.7600000e+01   2.6831087e+01
   2.7700000e+01   2.6960541e+01
   2.7800000e+01   2.7090070e+01
   2.7900000e+01   2.7219673e+01
   2.8000000e+01   2.7349349e+01
   2.8100000e+01   2.7479094e+01
   2.8200000e+01   2.7608909e+01
   2.8300000e+01   2.7738791e+01
   2.8400000e+01   2.7868739e+01
   2.8500000e+01   2.7998752e+01
   2.8600000e+01   2.8128829e+01
   2.8700000e+01   2.8258967e+01
   2.8800000e+01   2.8389166e+01
   2.8900000e+01   2.8519424e+01
   2.9000000e+01   2.8649740e+01
   2.9100000e+01   2.8780113e+01
   2.9200000e+01   2.8910542e+01
   2.9300000e+01   2.9041025e+01
   2.9400000e+01   2.9171561e+01
   2.9500000e+01   2.9302149e+01
   2.9600000e+01   2.9432788e+01
   2.9700000e+01   2.9563477e+01
   2.9800000e+01   2.9694215e+01
   2.9900000e+01   2.9825000e+01
   3.0000000e+01   2.9955832e+01


==> input/Cav_Jinput_optimal_link1_BS1-MT41a-42_Tx2H4H6H8H-Rx2Hl2Hu3Hl3Hu_128_161_lower_averaged-16_lseg16_DPmode0.dat <==
  -1.0000000e+01   9.8227817e-01
  -9.9000000e+00   9.9824684e-01
  -9.8000000e+00   1.0143949e+00
  -9.7000000e+00   1.0307224e+00
  -9.6000000e+00   1.0472279e+00
  -9.5000000e+00   1.0639125e+00
  -9.4000000e+00   1.0807771e+00
  -9.3000000e+00   1.0978180e+00
  -9.2000000e+00   1.1150364e+00
  -9.1000000e+00   1.1324325e+00
  -9.0000000e+00   1.1500059e+00
  -8.9000000e+00   1.1677570e+00
  -8.8000000e+00   1.1856830e+00
  -8.7000000e+00   1.2037881e+00
  -8.6000000e+00   1.2220640e+00
  -8.5000000e+00   1.2405222e+00
  -8.4000000e+00   1.2591629e+00
  -8.3000000e+00   1.2779734e+00
  -8.2000000e+00   1.2969683e+00
  -8.1000000e+00   1.3161440e+00
  -8.0000000e+00   1.3354992e+00
  -7.9000000e+00   1.3550083e+00
  -7.8000000e+00   1.3746893e+00
  -7.7000000e+00   1.3945512e+00
  -7.6000000e+00   1.4145943e+00
  -7.5000000e+00   1.4348031e+00
  -7.4000000e+00   1.4551799e+00
  -7.3000000e+00   1.4757343e+00
  -7.2000000e+00   1.4964662e+00
  -7.1000000e+00   1.5173765e+00
  -7.0000000e+00   1.5384922e+00
  -6.9000000e+00   1.5598079e+00
  -6.8000000e+00   1.5813270e+00
  -6.7000000e+00   1.6030525e+00
  -6.6000000e+00   1.6249847e+00
  -6.5000000e+00   1.6471101e+00
  -6.4000000e+00   1.6694278e+00
  -6.3000000e+00   1.6919582e+00
  -6.2000000e+00   1.7147012e+00
  -6.1000000e+00   1.7376397e+00
  -6.0000000e+00   1.7607763e+00
  -5.9000000e+00   1.7841374e+00
  -5.8000000e+00   1.8077410e+00
  -5.7000000e+00   1.8315842e+00
  -5.6000000e+00   1.8556316e+00
  -5.5000000e+00   1.8798768e+00
  -5.4000000e+00   1.9043460e+00
  -5.3000000e+00   1.9290472e+00
  -5.2000000e+00   1.9539568e+00
  -5.1000000e+00   1.9790818e+00
  -5.0000000e+00   2.0044460e+00
  -4.9000000e+00   2.0300468e+00
  -4.8000000e+00   2.0559194e+00
  -4.7000000e+00   2.0820553e+00
  -4.6000000e+00   2.1084460e+00
  -4.5000000e+00   2.1351124e+00
  -4.4000000e+00   2.1620508e+00
  -4.3000000e+00   2.1892537e+00
  -4.2000000e+00   2.2167348e+00
  -4.1000000e+00   2.2444714e+00
  -4.0000000e+00   2.2724710e+00
  -3.9000000e+00   2.3007387e+00
  -3.8000000e+00   2.3292986e+00
  -3.7000000e+00   2.3581555e+00
  -3.6000000e+00   2.3872988e+00
  -3.5000000e+00   2.4166930e+00
  -3.4000000e+00   2.4463604e+00
  -3.3000000e+00   2.4763013e+00
  -3.2000000e+00   2.5065088e+00
  -3.1000000e+00   2.5369855e+00
  -3.0000000e+00   2.5677612e+00
  -2.9000000e+00   2.5988407e+00
  -2.8000000e+00   2.6302181e+00
  -2.7000000e+00   2.6618630e+00
  -2.6000000e+00   2.6937704e+00
  -2.5000000e+00   2.7259523e+00
  -2.4000000e+00   2.7584113e+00
  -2.3000000e+00   2.7911500e+00
  -2.2000000e+00   2.8241871e+00
  -2.1000000e+00   2.8575525e+00
  -2.0000000e+00   2.8912297e+00
  -1.9000000e+00   2.9252026e+00
  -1.8000000e+00   2.9594454e+00
  -1.7000000e+00   2.9939499e+00
  -1.6000000e+00   3.0287813e+00
  -1.5000000e+00   3.0639089e+00
  -1.4000000e+00   3.0993501e+00
  -1.3000000e+00   3.1351225e+00
  -1.2000000e+00   3.1712177e+00
  -1.1000000e+00   3.2075707e+00
  -1.0000000e+00   3.2442298e+00
  -9.0000000e-01   3.2811647e+00
  -8.0000000e-01   3.3184266e+00
  -7.0000000e-01   3.3560438e+00
  -6.0000000e-01   3.3939787e+00
  -5.0000000e-01   3.4322393e+00
  -4.0000000e-01   3.4708023e+00
  -3.0000000e-01   3.5097047e+00
  -2.0000000e-01   3.5489190e+00
  -1.0000000e-01   3.5884746e+00
   0.0000000e+00   3.6283958e+00
   1.0000000e-01   3.6686389e+00
   2.0000000e-01   3.7091580e+00
   3.0000000e-01   3.7499672e+00
   4.0000000e-01   3.7911197e+00
   5.0000000e-01   3.8326245e+00
   6.0000000e-01   3.8744817e+00
   7.0000000e-01   3.9166778e+00
   8.0000000e-01   3.9591809e+00
   9.0000000e-01   4.0020843e+00
   1.0000000e+00   4.0453314e+00
   1.1000000e+00   4.0889780e+00
   1.2000000e+00   4.1330247e+00
   1.3000000e+00   4.1774729e+00
   1.4000000e+00   4.2222728e+00
   1.5000000e+00   4.2674556e+00
   1.6000000e+00   4.3130143e+00
   1.7000000e+00   4.3589190e+00
   1.8000000e+00   4.4051979e+00
   1.9000000e+00   4.4517536e+00
   2.0000000e+00   4.4986443e+00
   2.1000000e+00   4.5458610e+00
   2.2000000e+00   4.5933577e+00
   2.3000000e+00   4.6412180e+00
   2.4000000e+00   4.6894522e+00
   2.5000000e+00   4.7380114e+00
   2.6000000e+00   4.7868116e+00
   2.7000000e+00   4.8359354e+00
   2.8000000e+00   4.8854510e+00
   2.9000000e+00   4.9352958e+00
   3.0000000e+00   4.9853865e+00
   3.1000000e+00   5.0359036e+00
   3.2000000e+00   5.0868505e+00
   3.3000000e+00   5.1381517e+00
   3.4000000e+00   5.1898429e+00
   3.5000000e+00   5.2419435e+00
   3.6000000e+00   5.2944364e+00
   3.7000000e+00   5.3473122e+00
   3.8000000e+00   5.4005672e+00
   3.9000000e+00   5.4541677e+00
   4.0000000e+00   5.5080839e+00
   4.1000000e+00   5.5623311e+00
   4.2000000e+00   5.6169965e+00
   4.3000000e+00   5.6720531e+00
   4.4000000e+00   5.7274915e+00
   4.5000000e+00   5.7833550e+00
   4.6000000e+00   5.8395936e+00
   4.7000000e+00   5.8961743e+00
   4.8000000e+00   5.9530912e+00
   4.9000000e+00   6.0104027e+00
   5.0000000e+00   6.0680628e+00
   5.1000000e+00   6.1261668e+00
   5.2000000e+00   6.1846082e+00
   5.3000000e+00   6.2434540e+00
   5.4000000e+00   6.3027686e+00
   5.5000000e+00   6.3625563e+00
   5.6000000e+00   6.4228422e+00
   5.7000000e+00   6.4836277e+00
   5.8000000e+00   6.5449190e+00
   5.9000000e+00   6.6067049e+00
   6.0000000e+00   6.6690123e+00
   6.1000000e+00   6.7318305e+00
   6.2000000e+00   6.7951280e+00
   6.3000000e+00   6.8589333e+00
   6.4000000e+00   6.9232658e+00
   6.5000000e+00   6.9881245e+00
   6.6000000e+00   7.0535083e+00
   6.7000000e+00   7.1194159e+00
   6.8000000e+00   7.1858461e+00
   6.9000000e+00   7.2527976e+00
   7.0000000e+00   7.3202690e+00
   7.1000000e+00   7.3882590e+00
   7.2000000e+00   7.4567516e+00
   7.3000000e+00   7.5257442e+00
   7.4000000e+00   7.5952515e+00
   7.5000000e+00   7.6652527e+00
   7.6000000e+00   7.7357467e+00
   7.7000000e+00   7.8067513e+00
   7.8000000e+00   7.8782646e+00
   7.9000000e+00   7.9502849e+00
   8.0000000e+00   8.0228102e+00
   8.1000000e+00   8.0958388e+00
   8.2000000e+00   8.1693686e+00
   8.3000000e+00   8.2433977e+00
   8.4000000e+00   8.3179241e+00
   8.5000000e+00   8.3929457e+00
   8.6000000e+00   8.4684604e+00
   8.7000000e+00   8.5444661e+00
   8.8000000e+00   8.6209606e+00
   8.9000000e+00   8.6979417e+00
   9.0000000e+00   8.7754071e+00
   9.1000000e+00   8.8533547e+00
   9.2000000e+00   8.9317821e+00
   9.3000000e+00   9.0106870e+00
   9.4000000e+00   9.0900670e+00
   9.5000000e+00   9.1699198e+00
   9.6000000e+00   9.2502430e+00
   9.7000000e+00   9.3310340e+00
   9.8000000e+00   9.4122906e+00
   9.9000000e+00   9.4940101e+00
   1.0000000e+01   9.5761902e+00
   1.0100000e+01   9.6588283e+00
   1.0200000e+01   9.7419219e+00
   1.0300000e+01   9.8254684e+00
   1.0400000e+01   9.9094653e+00
   1.0500000e+01   9.9939100e+00
   1.0600000e+01   1.0078800e+01
   1.0700000e+01   1.0164133e+01
   1.0800000e+01   1.0249905e+01
   1.0900000e+01   1.0336115e+01
   1.1000000e+01   1.0422760e+01
   1.1100000e+01   1.0509837e+01
   1.1200000e+01   1.0597343e+01
   1.1300000e+01   1.0685276e+01
   1.1400000e+01   1.0773633e+01
   1.1500000e+01   1.0862412e+01
   1.1600000e+01   1.0951610e+01
   1.1700000e+01   1.1041223e+01
   1.1800000e+01   1.1131251e+01
   1.1900000e+01   1.1221689e+01
   1.2000000e+01   1.1312535e+01
   1.2100000e+01   1.1403786e+01
   1.2200000e+01   1.1495441e+01
   1.2300000e+01   1.1587495e+01
   1.2400000e+01   1.1679947e+01
   1.2500000e+01   1.1772793e+01
   1.2600000e+01   1.1866032e+01
   1.2700000e+01   1.1959660e+01
   1.2800000e+01   1.2053675e+01
   1.2900000e+01   1.2148073e+01
   1.3000000e+01   1.2242853e+01
   1.3100000e+01   1.2338012e+01
   1.3200000e+01   1.2433547e+01
   1.3300000e+01   1.2529455e+01
   1.3400000e+01   1.2625735e+01
   1.3500000e+01   1.2722382e+01
   1.3600000e+01   1.2819395e+01
   1.3700000e+01   1.2916771e+01
   1.3800000e+01   1.3014507e+01
   1.3900000e+01   1.3112600e+01
   1.4000000e+01   1.3211049e+01
   1.4100000e+01   1.3309851e+01
   1.4200000e+01   1.3409002e+01
   1.4300000e+01   1.3508501e+01
   1.4400000e+01   1.3608344e+01
   1.4500000e+01   1.3708530e+01
   1.4600000e+01   1.3809056e+01
   1.4700000e+01   1.3909919e+01
   1.4800000e+01   1.4011116e+01
   1.4900000e+01   1.4112646e+01
   1.5000000e+01   1.4214505e+01
   1.5100000e+01   1.4316692e+01
   1.5200000e+01   1.4419203e+01
   1.5300000e+01   1.4522036e+01
   1.5400000e+01   1.4625189e+01
   1.5500000e+01   1.4728660e+01
   1.5600000e+01   1.4832445e+01
   1.5700000e+01   1.4936542e+01
   1.5800000e+01   1.5040950e+01
   1.5900000e+01   1.5145665e+01
   1.6000000e+01   1.5250686e+01
   1.6100000e+01   1.5356009e+01
   1.6200000e+01   1.5461633e+01
   1.6300000e+01   1.5567555e+01
   1.6400000e+01   1.5673772e+01
   1.6500000e+01   1.5780283e+01
   1.6600000e+01   1.5887085e+01
   1.6700000e+01   1.5994175e+01
   1.6800000e+01   1.6101552e+01
   1.6900000e+01   1.6209213e+01
   1.7000000e+01   1.6317156e+01
   1.7100000e+01   1.6425378e+01
   1.7200000e+01   1.6533878e+01
   1.7300000e+01   1.6642652e+01
   1.7400000e+01   1.6751699e+01
   1.7500000e+01   1.6861017e+01
   1.7600000e+01   1.6970603e+01
   1.7700000e+01   1.7080455e+01
   1.7800000e+01   1.7190570e+01
   1.7900000e+01   1.7300948e+01
   1.8000000e+01   1.7411584e+01
   1.8100000e+01   1.7522478e+01
   1.8200000e+01   1.7633627e+01
   1.8300000e+01   1.7745029e+01
   1.8400000e+01   1.7856682e+01
   1.8500000e+01   1.7968583e+01
   1.8600000e+01   1.8080730e+01
   1.8700000e+01   1.8193122e+01
   1.8800000e+01   1.8305757e+01
   1.8900000e+01   1.8418631e+01
   1.9000000e+01   1.8531743e+01
   1.9100000e+01   1.8645092e+01
   1.9200000e+01   1.8758674e+01
   1.9300000e+01   1.8872488e+01
   1.9400000e+01   1.8986532e+01
   1.9500000e+01   1.9100804e+01
   1.9600000e+01   1.9215301e+01
   1.9700000e+01   1.9330022e+01
   1.9800000e+01   1.9444964e+01
   1.9900000e+01   1.9560126e+01
   2.0000000e+01   1.9675506e+01
   2.0100000e+01   1.9791102e+01
   2.0200000e+01   1.9906911e+01
   2.0300000e+01   2.0022931e+01
   2.0400000e+01   2.0139162e+01
   2.0500000e+01   2.0255600e+01
   2.0600000e+01   2.0372244e+01
   2.0700000e+01   2.0489092e+01
   2.0800000e+01   2.0606142e+01
   2.0900000e+01   2.0723392e+01
   2.1000000e+01   2.0840840e+01
   2.1100000e+01   2.0958485e+01
   2.1200000e+01   2.1076324e+01
   2.1300000e+01   2.1194355e+01
   2.1400000e+01   2.1312577e+01
   2.1500000e+01   2.1430988e+01
   2.1600000e+01   2.1549585e+01
   2.1700000e+01   2.1668368e+01
   2.1800000e+01   2.1787334e+01
   2.1900000e+01   2.1906481e+01
   2.2000000e+01   2.2025808e+01
   2.2100000e+01   2.2145313e+01
   2.2200000e+01   2.2264994e+01
   2.2300000e+01   2.2384849e+01
   2.2400000e+01   2.2504876e+01
   2.2500000e+01   2.2625074e+01
   2.2600000e+01   2.2745441e+01
   2.2700000e+01   2.2865975e+01
   2.2800000e+01   2.2986675e+01
   2.2900000e+01   2.3107538e+01
   2.3000000e+01   2.3228564e+01
   2.3100000e+01   2.3349749e+01
   2.3200000e+01   2.3471094e+01
   2.3300000e+01   2.3592595e+01
   2.3400000e+01   2.3714251e+01
   2.3500000e+01   2.3836061e+01
   2.3600000e+01   2.3958023e+01
   2.3700000e+01   2.4080135e+01
   2.3800000e+01   2.4202396e+01
   2.3900000e+01   2.4324804e+01
   2.4000000e+01   2.4447357e+01
   2.4100000e+01   2.4570054e+01
   2.4200000e+01   2.4692893e+01
   2.4300000e+01   2.4815873e+01
   2.4400000e+01   2.4938992e+01
   2.4500000e+01   2.5062248e+01
   2.4600000e+01   2.5185640e+01
   2.4700000e+01   2.5309166e+01
   2.4800000e+01   2.5432825e+01
   2.4900000e+01   2.5556616e+01
   2.5000000e+01   2.5680536e+01
   2.5100000e+01   2.5804585e+01
   2.5200000e+01   2.5928760e+01
   2.5300000e+01   2.6053061e+01
   2.5400000e+01   2.6177485e+01
   2.5500000e+01   2.6302032e+01
   2.5600000e+01   2.6426700e+01
   2.5700000e+01   2.6551487e+01
   2.5800000e+01   2.6676392e+01
   2.5900000e+01   2.6801414e+01
   2.6000000e+01   2.6926551e+01
   2.6100000e+01   2.7051802e+01
   2.6200000e+01   2.7177165e+01
   2.6300000e+01   2.7302640e+01
   2.6400000e+01   2.7428224e+01
   2.6500000e+01   2.7553916e+01
   2.6600000e+01   2.7679716e+01
   2.6700000e+01   2.7805621e+01
   2.6800000e+01   2.7931630e+01
   2.6900000e+01   2.8057743e+01
   2.7000000e+01   2.8183957e+01
   2.7100000e+01   2.8310272e+01
   2.7200000e+01   2.8436686e+01
   2.7300000e+01   2.8563198e+01
   2.7400000e+01   2.8689807e+01
   2.7500000e+01   2.8816511e+01
   2.7600000e+01   2.8943309e+01
   2.7700000e+01   2.9070201e+01
   2.7800000e+01   2.9197184e+01
   2.7900000e+01   2.9324257e+01
   2.8000000e+01   2.9451420e+01
   2.8100000e+01   2.9578672e+01
   2.8200000e+01   2.9706010e+01
   2.8300000e+01   2.9833434e+01
   2.8400000e+01   2.9960943e+01
   2.8500000e+01   3.0088536e+01
   2.8600000e+01   3.0216211e+01
   2.8700000e+01   3.0343968e+01
   2.8800000e+01   3.0471804e+01
   2.8900000e+01   3.0599720e+01
   2.9000000e+01   3.0727715e+01
   2.9100000e+01   3.0855786e+01
   2.9200000e+01   3.0983933e+01
   2.9300000e+01   3.1112155e+01
   2.9400000e+01   3.1240451e+01
   2.9500000e+01   3.1368820e+01
   2.9600000e+01   3.1497261e+01
   2.9700000e+01   3.1625773e+01
   2.9800000e+01   3.1754355e+01
   2.9900000e+01   3.1883006e+01
   3.0000000e+01   3.2011724e+01


==> input/Cav_Jinput_optimal_link1_BS1-MT41a-42_Tx2V4V6V8V-Rx2Vl2Vu3Vl3Vu_128_161_lower_averaged-16_lseg16_DPmode0.dat <==
  -1.0000000e+01   9.4834511e-01
  -9.9000000e+00   9.6369450e-01
  -9.8000000e+00   9.7922333e-01
  -9.7000000e+00   9.9492808e-01
  -9.6000000e+00   1.0108122e+00
  -9.5000000e+00   1.0268674e+00
  -9.4000000e+00   1.0430907e+00
  -9.3000000e+00   1.0594805e+00
  -9.2000000e+00   1.0760449e+00
  -9.1000000e+00   1.0927849e+00
  -9.0000000e+00   1.1097005e+00
  -8.9000000e+00   1.1267903e+00
  -8.8000000e+00   1.1440681e+00
  -8.7000000e+00   1.1615274e+00
  -8.6000000e+00   1.1791678e+00
  -8.5000000e+00   1.1969855e+00
  -8.4000000e+00   1.2149732e+00
  -8.3000000e+00   1.2331428e+00
  -8.2000000e+00   1.2514640e+00
  -8.1000000e+00   1.2699679e+00
  -8.0000000e+00   1.2886566e+00
  -7.9000000e+00   1.3075211e+00
  -7.8000000e+00   1.3265708e+00
  -7.7000000e+00   1.3458138e+00
  -7.6000000e+00   1.3652509e+00
  -7.5000000e+00   1.3848845e+00
  -7.4000000e+00   1.4046912e+00
  -7.3000000e+00   1.4247053e+00
  -7.2000000e+00   1.4449348e+00
  -7.1000000e+00   1.4653467e+00
  -7.0000000e+00   1.4859712e+00
  -6.9000000e+00   1.5068102e+00
  -6.8000000e+00   1.5278564e+00
  -6.7000000e+00   1.5491226e+00
  -6.6000000e+00   1.5705944e+00
  -6.5000000e+00   1.5922951e+00
  -6.4000000e+00   1.6142441e+00
  -6.3000000e+00   1.6364259e+00
  -6.2000000e+00   1.6588482e+00
  -6.1000000e+00   1.6815345e+00
  -6.0000000e+00   1.7044909e+00
  -5.9000000e+00   1.7276516e+00
  -5.8000000e+00   1.7510150e+00
  -5.7000000e+00   1.7746553e+00
  -5.6000000e+00   1.7985838e+00
  -5.5000000e+00   1.8228061e+00
  -5.4000000e+00   1.8473233e+00
  -5.3000000e+00   1.8721368e+00
  -5.2000000e+00   1.8972475e+00
  -5.1000000e+00   1.9226565e+00
  -5.0000000e+00   1.9483649e+00
  -4.9000000e+00   1.9743643e+00
  -4.8000000e+00   2.0006549e+00
  -4.7000000e+00   2.0272490e+00
  -4.6000000e+00   2.0541474e+00
  -4.5000000e+00   2.0813434e+00
  -4.4000000e+00   2.1088112e+00
  -4.3000000e+00   2.1365834e+00
  -4.2000000e+00   2.1646512e+00
  -4.1000000e+00   2.1930125e+00
  -4.0000000e+00   2.2216677e+00
  -3.9000000e+00   2.2506228e+00
  -3.8000000e+00   2.2798829e+00
  -3.7000000e+00   2.3094540e+00
  -3.6000000e+00   2.3393354e+00
  -3.5000000e+00   2.3695122e+00
  -3.4000000e+00   2.4000044e+00
  -3.3000000e+00   2.4307916e+00
  -3.2000000e+00   2.4618833e+00
  -3.1000000e+00   2.4932883e+00
  -3.0000000e+00   2.5250035e+00
  -2.9000000e+00   2.5570335e+00
  -2.8000000e+00   2.5893825e+00
  -2.7000000e+00   2.6220186e+00
  -2.6000000e+00   2.6549537e+00
  -2.5000000e+00   2.6881856e+00
  -2.4000000e+00   2.7216991e+00
  -2.3000000e+00   2.7555186e+00
  -2.2000000e+00   2.7896438e+00
  -2.1000000e+00   2.8240953e+00
  -2.0000000e+00   2.8588731e+00
  -1.9000000e+00   2.8939772e+00
  -1.8000000e+00   2.9293667e+00
  -1.7000000e+00   2.9650686e+00
  -1.6000000e+00   3.0010940e+00
  -1.5000000e+00   3.0373599e+00
  -1.4000000e+00   3.0739524e+00
  -1.3000000e+00   3.1108732e+00
  -1.2000000e+00   3.1481032e+00
  -1.1000000e+00   3.1856330e+00
  -1.0000000e+00   3.2234444e+00
  -9.0000000e-01   3.2615596e+00
  -8.0000000e-01   3.2999400e+00
  -7.0000000e-01   3.3385930e+00
  -6.0000000e-01   3.3775681e+00
  -5.0000000e-01   3.4168709e+00
  -4.0000000e-01   3.4564319e+00
  -3.0000000e-01   3.4962334e+00
  -2.0000000e-01   3.5363439e+00
  -1.0000000e-01   3.5767833e+00
   0.0000000e+00   3.6175192e+00
   1.0000000e-01   3.6584761e+00
   2.0000000e-01   3.6997515e+00
   3.0000000e-01   3.7413142e+00
   4.0000000e-01   3.7831021e+00
   5.0000000e-01   3.8251337e+00
   6.0000000e-01   3.8674650e+00
   7.0000000e-01   3.9101039e+00
   8.0000000e-01   3.9530119e+00
   9.0000000e-01   3.9961587e+00
   1.0000000e+00   4.0395275e+00
   1.1000000e+00   4.0831514e+00
   1.2000000e+00   4.1269593e+00
   1.3000000e+00   4.1710227e+00
   1.4000000e+00   4.2154039e+00
   1.5000000e+00   4.2600407e+00
   1.6000000e+00   4.3050005e+00
   1.7000000e+00   4.3502242e+00
   1.8000000e+00   4.3957671e+00
   1.9000000e+00   4.4416187e+00
   2.0000000e+00   4.4877022e+00
   2.1000000e+00   4.5340698e+00
   2.2000000e+00   4.5807235e+00
   2.3000000e+00   4.6276721e+00
   2.4000000e+00   4.6749185e+00
   2.5000000e+00   4.7224252e+00
   2.6000000e+00   4.7702266e+00
   2.7000000e+00   4.8182926e+00
   2.8000000e+00   4.8666833e+00
   2.9000000e+00   4.9154389e+00
   3.0000000e+00   4.9645436e+00
   3.1000000e+00   5.0140067e+00
   3.2000000e+00   5.0637246e+00
   3.3000000e+00   5.1137576e+00
   3.4000000e+00   5.1640064e+00
   3.5000000e+00   5.2145563e+00
   3.6000000e+00   5.2654515e+00
   3.7000000e+00   5.3166843e+00
   3.8000000e+00   5.3683007e+00
   3.9000000e+00   5.4202586e+00
   4.0000000e+00   5.4724728e+00
   4.1000000e+00   5.5249771e+00
   4.2000000e+00   5.5778113e+00
   4.3000000e+00   5.6309537e+00
   4.4000000e+00   5.6843988e+00
   4.5000000e+00   5.7380936e+00
   4.6000000e+00   5.7920259e+00
   4.7000000e+00   5.8461922e+00
   4.8000000e+00   5.9004959e+00
   4.9000000e+00   5.9550907e+00
   5.0000000e+00   6.0099900e+00
   5.1000000e+00   6.0653244e+00
   5.2000000e+00   6.1209984e+00
   5.3000000e+00   6.1770183e+00
   5.4000000e+00   6.2333224e+00
   5.5000000e+00   6.2898933e+00
   5.6000000e+00   6.3467851e+00
   5.7000000e+00   6.4039990e+00
   5.8000000e+00   6.4615814e+00
   5.9000000e+00   6.5195441e+00
   6.0000000e+00   6.5777479e+00
   6.1000000e+00   6.6362128e+00
   6.2000000e+00   6.6948479e+00
   6.3000000e+00   6.7536542e+00
   6.4000000e+00   6.8127317e+00
   6.5000000e+00   6.8721566e+00
   6.6000000e+00   6.9319230e+00
   6.7000000e+00   6.9920571e+00
   6.8000000e+00   7.0526165e+00
   6.9000000e+00   7.1136106e+00
   7.0000000e+00   7.1749702e+00
   7.1000000e+00   7.2365356e+00
   7.2000000e+00   7.2984032e+00
   7.3000000e+00   7.3606357e+00
   7.4000000e+00   7.4231431e+00
   7.5000000e+00   7.4857847e+00
   7.6000000e+00   7.5487365e+00
   7.7000000e+00   7.6120505e+00
   7.8000000e+00   7.6758255e+00
   7.9000000e+00   7.7400300e+00
   8.0000000e+00   7.8045847e+00
   8.1000000e+00   7.8695315e+00
   8.2000000e+00   7.9349562e+00
   8.3000000e+00   8.0007900e+00
   8.4000000e+00   8.0669977e+00
   8.5000000e+00   8.1336701e+00
   8.6000000e+00   8.2007900e+00
   8.7000000e+00   8.2683772e+00
   8.8000000e+00   8.3364822e+00
   8.9000000e+00   8.4050688e+00
   9.0000000e+00   8.4741504e+00
   9.1000000e+00   8.5437026e+00
   9.2000000e+00   8.6137228e+00
   9.3000000e+00   8.6842560e+00
   9.4000000e+00   8.7553004e+00
   9.5000000e+00   8.8268543e+00
   9.6000000e+00   8.8989156e+00
   9.7000000e+00   8.9714826e+00
   9.8000000e+00   9.0445531e+00
   9.9000000e+00   9.1181252e+00
   1.0000000e+01   9.1921968e+00
   1.0100000e+01   9.2667658e+00
   1.0200000e+01   9.3418301e+00
   1.0300000e+01   9.4173875e+00
   1.0400000e+01   9.4934357e+00
   1.0500000e+01   9.5699726e+00
   1.0600000e+01   9.6469957e+00
   1.0700000e+01   9.7245029e+00
   1.0800000e+01   9.8024917e+00
   1.0900000e+01   9.8809597e+00
   1.1000000e+01   9.9599047e+00
   1.1100000e+01   1.0039324e+01
   1.1200000e+01   1.0119215e+01
   1.1300000e+01   1.0199576e+01
   1.1400000e+01   1.0280404e+01
   1.1500000e+01   1.0361696e+01
   1.1600000e+01   1.0443450e+01
   1.1700000e+01   1.0525663e+01
   1.1800000e+01   1.0608333e+01
   1.1900000e+01   1.0691457e+01
   1.2000000e+01   1.0775033e+01
   1.2100000e+01   1.0859058e+01
   1.2200000e+01   1.0943529e+01
   1.2300000e+01   1.1028443e+01
   1.2400000e+01   1.1113798e+01
   1.2500000e+01   1.1199592e+01
   1.2600000e+01   1.1285821e+01
   1.2700000e+01   1.1372483e+01
   1.2800000e+01   1.1459575e+01
   1.2900000e+01   1.1547095e+01
   1.3000000e+01   1.1635039e+01
   1.3100000e+01   1.1723405e+01
   1.3200000e+01   1.1812191e+01
   1.3300000e+01   1.1901393e+01
   1.3400000e+01   1.1991009e+01
   1.3500000e+01   1.2081036e+01
   1.3600000e+01   1.2171472e+01
   1.3700000e+01   1.2262313e+01
   1.3800000e+01   1.2353558e+01
   1.3900000e+01   1.2445202e+01
   1.4000000e+01   1.2537245e+01
   1.4100000e+01   1.2629682e+01
   1.4200000e+01   1.2722511e+01
   1.4300000e+01   1.2815730e+01
   1.4400000e+01   1.2909335e+01
   1.4500000e+01   1.3003324e+01
   1.4600000e+01   1.3097695e+01
   1.4700000e+01   1.3192444e+01
   1.4800000e+01   1.3287570e+01
   1.4900000e+01   1.3383069e+01
   1.5000000e+01   1.3478938e+01
   1.5100000e+01   1.3575176e+01
   1.5200000e+01   1.3671778e+01
   1.5300000e+01   1.3768744e+01
   1.5400000e+01   1.3866070e+01
   1.5500000e+01   1.3963753e+01
   1.5600000e+01   1.4061791e+01
   1.5700000e+01   1.4160182e+01
   1.5800000e+01   1.4258922e+01
   1.5900000e+01   1.4358009e+01
   1.6000000e+01   1.4457441e+01
   1.6100000e+01   1.4557215e+01
   1.6200000e+01   1.4657329e+01
   1.6300000e+01   1.4757779e+01
   1.6400000e+01   1.4858564e+01
   1.6500000e+01   1.4959681e+01
   1.6600000e+01   1.5061127e+01
   1.6700000e+01   1.5162900e+01
   1.6800000e+01   1.5264998e+01
   1.6900000e+01   1.5367418e+01
   1.7000000e+01   1.5470157e+01
   1.7100000e+01   1.5573213e+01
   1.7200000e+01   1.5676584e+01
   1.7300000e+01   1.5780267e+01
   1.7400000e+01   1.5884260e+01
   1.7500000e+01   1.5988561e+01
   1.7600000e+01   1.6093167e+01
   1.7700000e+01   1.6198075e+01
   1.7800000e+01   1.6303284e+01
   1.7900000e+01   1.6408790e+01
   1.8000000e+01   1.6514593e+01
   1.8100000e+01   1.6620689e+01
   1.8200000e+01   1.6727075e+01
   1.8300000e+01   1.6833751e+01
   1.8400000e+01   1.6940713e+01
   1.8500000e+01   1.7047959e+01
   1.8600000e+01   1.7155487e+01
   1.8700000e+01   1.7263294e+01
   1.8800000e+01   1.7371379e+01
   1.8900000e+01   1.7479739e+01
   1.9000000e+01   1.7588373e+01
   1.9100000e+01   1.7697276e+01
   1.9200000e+01   1.7806449e+01
   1.9300000e+01   1.7915887e+01
   1.9400000e+01   1.8025590e+01
   1.9500000e+01   1.8135555e+01
   1.9600000e+01   1.8245779e+01
   1.9700000e+01   1.8356262e+01
   1.9800000e+01   1.8466999e+01
   1.9900000e+01   1.8577991e+01
   2.0000000e+01   1.8689233e+01
   2.0100000e+01   1.8800725e+01
   2.0200000e+01   1.8912463e+01
   2.0300000e+01   1.9024447e+01
   2.0400000e+01   1.9136674e+01
   2.0500000e+01   1.9249141e+01
   2.0600000e+01   1.9361847e+01
   2.0700000e+01   1.9474790e+01
   2.0800000e+01   1.9587968e+01
   2.0900000e+01   1.9701378e+01
   2.1000000e+01   1.9815019e+01
   2.1100000e+01   1.9928889e+01
   2.1200000e+01   2.0042985e+01
   2.1300000e+01   2.0157306e+01
   2.1400000e+01   2.0271850e+01
   2.1500000e+01   2.0386614e+01
   2.1600000e+01   2.0501597e+01
   2.1700000e+01   2.0616797e+01
   2.1800000e+01   2.0732212e+01
   2.1900000e+01   2.0847839e+01
   2.2000000e+01   2.0963678e+01
   2.2100000e+01   2.1079725e+01
   2.2200000e+01   2.1195980e+01
   2.2300000e+01   2.1312440e+01
   2.2400000e+01   2.1429103e+01
   2.2500000e+01   2.1545968e+01
   2.2600000e+01   2.1663032e+01
   2.2700000e+01   2.1780294e+01
   2.2800000e+01   2.1897752e+01
   2.2900000e+01   2.2015404e+01
   2.3000000e+01   2.2133248e+01
   2.3100000e+01   2.2251283e+01
   2.3200000e+01   2.2369506e+01
   2.3300000e+01   2.2487916e+01
   2.3400000e+01   2.2606510e+01
   2.3500000e+01   2.2725288e+01
   2.3600000e+01   2.2844247e+01
   2.3700000e+01   2.2963386e+01
   2.3800000e+01   2.3082702e+01
   2.3900000e+01   2.3202195e+01
   2.4000000e+01   2.3321862e+01
   2.4100000e+01   2.3441701e+01
   2.4200000e+01   2.3561711e+01
   2.4300000e+01   2.3681891e+01
   2.4400000e+01   2.3802237e+01
   2.4500000e+01   2.3922750e+01
   2.4600000e+01   2.4043426e+01
   2.4700000e+01   2.4164265e+01
   2.4800000e+01   2.4285264e+01
   2.4900000e+01   2.4406422e+01
   2.5000000e+01   2.4527738e+01
   2.5100000e+01   2.4649209e+01
   2.5200000e+01   2.4770834e+01
   2.5300000e+01   2.4892612e+01
   2.5400000e+01   2.5014540e+01
   2.5500000e+01   2.5136618e+01
   2.5600000e+01   2.5258843e+01
   2.5700000e+01   2.5381214e+01
   2.5800000e+01   2.5503729e+01
   2.5900000e+01   2.5626388e+01
   2.6000000e+01   2.5749187e+01
   2.6100000e+01   2.5872126e+01
   2.6200000e+01   2.5995204e+01
   2.6300000e+01   2.6118418e+01
   2.6400000e+01   2.6241767e+01
   2.6500000e+01   2.6365249e+01
   2.6600000e+01   2.6488864e+01
   2.6700000e+01   2.6612610e+01
   2.6800000e+01   2.6736484e+01
   2.6900000e+01   2.6860486e+01
   2.7000000e+01   2.6984614e+01
   2.7100000e+01   2.7108867e+01
   2.7200000e+01   2.7233243e+01
   2.7300000e+01   2.7357741e+01
   2.7400000e+01   2.7482360e+01
   2.7500000e+01   2.7607097e+01
   2.7600000e+01   2.7731952e+01
   2.7700000e+01   2.7856924e+01
   2.7800000e+01   2.7982010e+01
   2.7900000e+01   2.8107209e+01
   2.8000000e+01   2.8232521e+01
   2.8100000e+01   2.8357943e+01
   2.8200000e+01   2.8483475e+01
   2.8300000e+01   2.8609115e+01
   2.8400000e+01   2.8734862e+01
   2.8500000e+01   2.8860714e+01
   2.8600000e+01   2.8986670e+01
   2.8700000e+01   2.9112729e+01
   2.8800000e+01   2.9238890e+01
   2.8900000e+01   2.9365150e+01
   2.9000000e+01   2.9491511e+01
   2.9100000e+01   2.9617968e+01
   2.9200000e+01   2.9744523e+01
   2.9300000e+01   2.9871173e+01
   2.9400000e+01   2.9997917e+01
   2.9500000e+01   3.0124753e+01
   2.9600000e+01   3.0251682e+01
   2.9700000e+01   3.0378701e+01
   2.9800000e+01   3.0505810e+01
   2.9900000e+01   3.0633007e+01
   3.0000000e+01   3.0760291e+01


==> input/Cav_Jinput_optimal_link1_BS1-MT41a-42_Tx2V8V2H8H-Rx2Vl2Vu2Hl2Hu_128_161_lower_averaged-16_lseg16_DPmode1.dat <==
  -1.0000000e+01   5.2631371e-01
  -9.9000000e+00   5.3620201e-01
  -9.8000000e+00   5.4624259e-01
  -9.7000000e+00   5.5643584e-01
  -9.6000000e+00   5.6678789e-01
  -9.5000000e+00   5.7730255e-01
  -9.4000000e+00   5.8798065e-01
  -9.3000000e+00   5.9882057e-01
  -9.2000000e+00   6.0982852e-01
  -9.1000000e+00   6.2100056e-01
  -9.0000000e+00   6.3234012e-01
  -8.9000000e+00   6.4385201e-01
  -8.8000000e+00   6.5554191e-01
  -8.7000000e+00   6.6741018e-01
  -8.6000000e+00   6.7945678e-01
  -8.5000000e+00   6.9168564e-01
  -8.4000000e+00   7.0408966e-01
  -8.3000000e+00   7.1667549e-01
  -8.2000000e+00   7.2945402e-01
  -8.1000000e+00   7.4242487e-01
  -8.0000000e+00   7.5558682e-01
  -7.9000000e+00   7.6894170e-01
  -7.8000000e+00   7.8249233e-01
  -7.7000000e+00   7.9624182e-01
  -7.6000000e+00   8.1018336e-01
  -7.5000000e+00   8.2432412e-01
  -7.4000000e+00   8.3866925e-01
  -7.3000000e+00   8.5323063e-01
  -7.2000000e+00   8.6800573e-01
  -7.1000000e+00   8.8298331e-01
  -7.0000000e+00   8.9818317e-01
  -6.9000000e+00   9.1360182e-01
  -6.8000000e+00   9.2923659e-01
  -6.7000000e+00   9.4508358e-01
  -6.6000000e+00   9.6116113e-01
  -6.5000000e+00   9.7746695e-01
  -6.4000000e+00   9.9400960e-01
  -6.3000000e+00   1.0107920e+00
  -6.2000000e+00   1.0278184e+00
  -6.1000000e+00   1.0450961e+00
  -6.0000000e+00   1.0626258e+00
  -5.9000000e+00   1.0803950e+00
  -5.8000000e+00   1.0984133e+00
  -5.7000000e+00   1.1166884e+00
  -5.6000000e+00   1.1352212e+00
  -5.5000000e+00   1.1540080e+00
  -5.4000000e+00   1.1730643e+00
  -5.3000000e+00   1.1923919e+00
  -5.2000000e+00   1.2119830e+00
  -5.1000000e+00   1.2318462e+00
  -5.0000000e+00   1.2519761e+00
  -4.9000000e+00   1.2723849e+00
  -4.8000000e+00   1.2930778e+00
  -4.7000000e+00   1.3140532e+00
  -4.6000000e+00   1.3353178e+00
  -4.5000000e+00   1.3568746e+00
  -4.4000000e+00   1.3787245e+00
  -4.3000000e+00   1.4008696e+00
  -4.2000000e+00   1.4233101e+00
  -4.1000000e+00   1.4460458e+00
  -4.0000000e+00   1.4690849e+00
  -3.9000000e+00   1.4924215e+00
  -3.8000000e+00   1.5160659e+00
  -3.7000000e+00   1.5400250e+00
  -3.6000000e+00   1.5642995e+00
  -3.5000000e+00   1.5888876e+00
  -3.4000000e+00   1.6137951e+00
  -3.3000000e+00   1.6390133e+00
  -3.2000000e+00   1.6645517e+00
  -3.1000000e+00   1.6904198e+00
  -3.0000000e+00   1.7166187e+00
  -2.9000000e+00   1.7431475e+00
  -2.8000000e+00   1.7700084e+00
  -2.7000000e+00   1.7972077e+00
  -2.6000000e+00   1.8247463e+00
  -2.5000000e+00   1.8526196e+00
  -2.4000000e+00   1.8808399e+00
  -2.3000000e+00   1.9094165e+00
  -2.2000000e+00   1.9383487e+00
  -2.1000000e+00   1.9676246e+00
  -2.0000000e+00   1.9971901e+00
  -1.9000000e+00   2.0271023e+00
  -1.8000000e+00   2.0573784e+00
  -1.7000000e+00   2.0880158e+00
  -1.6000000e+00   2.1190273e+00
  -1.5000000e+00   2.1504185e+00
  -1.4000000e+00   2.1821939e+00
  -1.3000000e+00   2.2143579e+00
  -1.2000000e+00   2.2469132e+00
  -1.1000000e+00   2.2798496e+00
  -1.0000000e+00   2.3131756e+00
  -9.0000000e-01   2.3468972e+00
  -8.0000000e-01   2.3810160e+00
  -7.0000000e-01   2.4155128e+00
  -6.0000000e-01   2.4504048e+00
  -5.0000000e-01   2.4856951e+00
  -4.0000000e-01   2.5213909e+00
  -3.0000000e-01   2.5575028e+00
  -2.0000000e-01   2.5940189e+00
  -1.0000000e-01   2.6309517e+00
   0.0000000e+00   2.6683059e+00
   1.0000000e-01   2.7060682e+00
   2.0000000e-01   2.7442438e+00
   3.0000000e-01   2.7828274e+00
   4.0000000e-01   2.8218116e+00
   5.0000000e-01   2.8612237e+00
   6.0000000e-01   2.9010700e+00
   7.0000000e-01   2.9413208e+00
   8.0000000e-01   2.9819836e+00
   9.0000000e-01   3.0230668e+00
   1.0000000e+00   3.0645461e+00
   1.1000000e+00   3.1064606e+00
   1.2000000e+00   3.1488090e+00
   1.3000000e+00   3.1915754e+00
   1.4000000e+00   3.2347517e+00
   1.5000000e+00   3.2783594e+00
   1.6000000e+00   3.3223983e+00
   1.7000000e+00   3.3668867e+00
   1.8000000e+00   3.4118151e+00
   1.9000000e+00   3.4571870e+00
   2.0000000e+00   3.5030026e+00
   2.1000000e+00   3.5492491e+00
   2.2000000e+00   3.5959258e+00
   2.3000000e+00   3.6430296e+00
   2.4000000e+00   3.6905896e+00
   2.5000000e+00   3.7385988e+00
   2.6000000e+00   3.7870254e+00
   2.7000000e+00   3.8358948e+00
   2.8000000e+00   3.8852170e+00
   2.9000000e+00   3.9349206e+00
   3.0000000e+00   3.9849950e+00
   3.1000000e+00   4.0355192e+00
   3.2000000e+00   4.0864261e+00
   3.3000000e+00   4.1377173e+00
   3.4000000e+00   4.1894335e+00
   3.5000000e+00   4.2415821e+00
   3.6000000e+00   4.2941933e+00
   3.7000000e+00   4.3472421e+00
   3.8000000e+00   4.4007046e+00
   3.9000000e+00   4.4546026e+00
   4.0000000e+00   4.5089498e+00
   4.1000000e+00   4.5637497e+00
   4.2000000e+00   4.6190039e+00
   4.3000000e+00   4.6746654e+00
   4.4000000e+00   4.7307320e+00
   4.5000000e+00   4.7871927e+00
   4.6000000e+00   4.8441099e+00
   4.7000000e+00   4.9014573e+00
   4.8000000e+00   4.9592237e+00
   4.9000000e+00   5.0174305e+00
   5.0000000e+00   5.0759984e+00
   5.1000000e+00   5.1350161e+00
   5.2000000e+00   5.1944620e+00
   5.3000000e+00   5.2543295e+00
   5.4000000e+00   5.3145944e+00
   5.5000000e+00   5.3753157e+00
   5.6000000e+00   5.4365344e+00
   5.7000000e+00   5.4982111e+00
   5.8000000e+00   5.5603034e+00
   5.9000000e+00   5.6228572e+00
   6.0000000e+00   5.6858952e+00
   6.1000000e+00   5.7493938e+00
   6.2000000e+00   5.8133613e+00
   6.3000000e+00   5.8777359e+00
   6.4000000e+00   5.9423991e+00
   6.5000000e+00   6.0074832e+00
   6.6000000e+00   6.0730389e+00
   6.7000000e+00   6.1390983e+00
   6.8000000e+00   6.2056603e+00
   6.9000000e+00   6.2727237e+00
   7.0000000e+00   6.3402578e+00
   7.1000000e+00   6.4082179e+00
   7.2000000e+00   6.4766782e+00
   7.3000000e+00   6.5456374e+00
   7.4000000e+00   6.6150940e+00
   7.5000000e+00   6.6850465e+00
   7.6000000e+00   6.7554714e+00
   7.7000000e+00   6.8263515e+00
   7.8000000e+00   6.8977069e+00
   7.9000000e+00   6.9695119e+00
   8.0000000e+00   7.0418079e+00
   8.1000000e+00   7.1145931e+00
   8.2000000e+00   7.1878657e+00
   8.3000000e+00   7.2616241e+00
   8.4000000e+00   7.3358421e+00
   8.5000000e+00   7.4104446e+00
   8.6000000e+00   7.4855306e+00
   8.7000000e+00   7.5610981e+00
   8.8000000e+00   7.6371451e+00
   8.9000000e+00   7.7136699e+00
   9.0000000e+00   7.7906343e+00
   9.1000000e+00   7.8680501e+00
   9.2000000e+00   7.9459391e+00
   9.3000000e+00   8.0242993e+00
   9.4000000e+00   8.1031284e+00
   9.5000000e+00   8.1824243e+00
   9.6000000e+00   8.2621850e+00
   9.7000000e+00   8.3424082e+00
   9.8000000e+00   8.4230916e+00
   9.9000000e+00   8.5042331e+00
   1.0000000e+01   8.5858304e+00
   1.0100000e+01   8.6678812e+00
   1.0200000e+01   8.7503832e+00
   1.0300000e+01   8.8333342e+00
   1.0400000e+01   8.9167316e+00
   1.0500000e+01   9.0005733e+00
   1.0600000e+01   9.0848569e+00
   1.0700000e+01   9.1695799e+00
   1.0800000e+01   9.2547399e+00
   1.0900000e+01   9.3403346e+00
   1.1000000e+01   9.4263615e+00
   1.1100000e+01   9.5128182e+00
   1.1200000e+01   9.5997023e+00
   1.1300000e+01   9.6870112e+00
   1.1400000e+01   9.7747426e+00
   1.1500000e+01   9.8628939e+00
   1.1600000e+01   9.9514627e+00
   1.1700000e+01   1.0040446e+01
   1.1800000e+01   1.0129843e+01
   1.1900000e+01   1.0219649e+01
   1.2000000e+01   1.0309862e+01
   1.2100000e+01   1.0400481e+01
   1.2200000e+01   1.0491502e+01
   1.2300000e+01   1.0582923e+01
   1.2400000e+01   1.0674742e+01
   1.2500000e+01   1.0766955e+01
   1.2600000e+01   1.0859561e+01
   1.2700000e+01   1.0952556e+01
   1.2800000e+01   1.1045939e+01
   1.2900000e+01   1.1139707e+01
   1.3000000e+01   1.1233857e+01
   1.3100000e+01   1.1328386e+01
   1.3200000e+01   1.1423293e+01
   1.3300000e+01   1.1518575e+01
   1.3400000e+01   1.1614229e+01
   1.3500000e+01   1.1710252e+01
   1.3600000e+01   1.1806643e+01
   1.3700000e+01   1.1903399e+01
   1.3800000e+01   1.2000516e+01
   1.3900000e+01   1.2097994e+01
   1.4000000e+01   1.2195828e+01
   1.4100000e+01   1.2294017e+01
   1.4200000e+01   1.2392559e+01
   1.4300000e+01   1.2491450e+01
   1.4400000e+01   1.2590688e+01
   1.4500000e+01   1.2690272e+01
   1.4600000e+01   1.2790197e+01
   1.4700000e+01   1.2890463e+01
   1.4800000e+01   1.2991066e+01
   1.4900000e+01   1.3092004e+01
   1.5000000e+01   1.3193274e+01
   1.5100000e+01   1.3294875e+01
   1.5200000e+01   1.3396803e+01
   1.5300000e+01   1.3499057e+01
   1.5400000e+01   1.3601634e+01
   1.5500000e+01   1.3704531e+01
   1.5600000e+01   1.3807746e+01
   1.5700000e+01   1.3911277e+01
   1.5800000e+01   1.4015122e+01
   1.5900000e+01   1.4119277e+01
   1.6000000e+01   1.4223742e+01
   1.6100000e+01   1.4328512e+01
   1.6200000e+01   1.4433587e+01
   1.6300000e+01   1.4538963e+01
   1.6400000e+01   1.4644639e+01
   1.6500000e+01   1.4750611e+01
   1.6600000e+01   1.4856879e+01
   1.6700000e+01   1.4963438e+01
   1.6800000e+01   1.5070288e+01
   1.6900000e+01   1.5177426e+01
   1.7000000e+01   1.5284850e+01
   1.7100000e+01   1.5392556e+01
   1.7200000e+01   1.5500544e+01
   1.7300000e+01   1.5608811e+01
   1.7400000e+01   1.5717354e+01
   1.7500000e+01   1.5826172e+01
   1.7600000e+01   1.5935262e+01
   1.7700000e+01   1.6044621e+01
   1.7800000e+01   1.6154249e+01
   1.7900000e+01   1.6264142e+01
   1.8000000e+01   1.6374299e+01
   1.8100000e+01   1.6484716e+01
   1.8200000e+01   1.6595393e+01
   1.8300000e+01   1.6706327e+01
   1.8400000e+01   1.6817515e+01
   1.8500000e+01   1.6928956e+01
   1.8600000e+01   1.7040647e+01
   1.8700000e+01   1.7152587e+01
   1.8800000e+01   1.7264773e+01
   1.8900000e+01   1.7377203e+01
   1.9000000e+01   1.7489876e+01
   1.9100000e+01   1.7602788e+01
   1.9200000e+01   1.7715938e+01
   1.9300000e+01   1.7829324e+01
   1.9400000e+01   1.7942943e+01
   1.9500000e+01   1.8056794e+01
   1.9600000e+01   1.8170875e+01
   1.9700000e+01   1.8285184e+01
   1.9800000e+01   1.8399718e+01
   1.9900000e+01   1.8514475e+01
   2.0000000e+01   1.8629455e+01
   2.0100000e+01   1.8744653e+01
   2.0200000e+01   1.8860070e+01
   2.0300000e+01   1.8975701e+01
   2.0400000e+01   1.9091547e+01
   2.0500000e+01   1.9207604e+01
   2.0600000e+01   1.9323871e+01
   2.0700000e+01   1.9440345e+01
   2.0800000e+01   1.9557025e+01
   2.0900000e+01   1.9673909e+01
   2.1000000e+01   1.9790995e+01
   2.1100000e+01   1.9908281e+01
   2.1200000e+01   2.0025765e+01
   2.1300000e+01   2.0143446e+01
   2.1400000e+01   2.0261320e+01
   2.1500000e+01   2.0379387e+01
   2.1600000e+01   2.0497645e+01
   2.1700000e+01   2.0616091e+01
   2.1800000e+01   2.0734724e+01
   2.1900000e+01   2.0853543e+01
   2.2000000e+01   2.0972544e+01
   2.2100000e+01   2.1091727e+01
   2.2200000e+01   2.1211089e+01
   2.2300000e+01   2.1330629e+01
   2.2400000e+01   2.1450345e+01
   2.2500000e+01   2.1570235e+01
   2.2600000e+01   2.1690298e+01
   2.2700000e+01   2.1810531e+01
   2.2800000e+01   2.1930933e+01
   2.2900000e+01   2.2051502e+01
   2.3000000e+01   2.2172236e+01
   2.3100000e+01   2.2293134e+01
   2.3200000e+01   2.2414194e+01
   2.3300000e+01   2.2535414e+01
   2.3400000e+01   2.2656793e+01
   2.3500000e+01   2.2778328e+01
   2.3600000e+01   2.2900019e+01
   2.3700000e+01   2.3021863e+01
   2.3800000e+01   2.3143858e+01
   2.3900000e+01   2.3266004e+01
   2.4000000e+01   2.3388299e+01
   2.4100000e+01   2.3510740e+01
   2.4200000e+01   2.3633326e+01
   2.4300000e+01   2.3756056e+01
   2.4400000e+01   2.3878928e+01
   2.4500000e+01   2.4001941e+01
   2.4600000e+01   2.4125092e+01
   2.4700000e+01   2.4248381e+01
   2.4800000e+01   2.4371805e+01
   2.4900000e+01   2.4495364e+01
   2.5000000e+01   2.4619055e+01
   2.5100000e+01   2.4742877e+01
   2.5200000e+01   2.4866829e+01
   2.5300000e+01   2.4990909e+01
   2.5400000e+01   2.5115115e+01
   2.5500000e+01   2.5239447e+01
   2.5600000e+01   2.5363902e+01
   2.5700000e+01   2.5488480e+01
   2.5800000e+01   2.5613178e+01
   2.5900000e+01   2.5737995e+01
   2.6000000e+01   2.5862930e+01
   2.6100000e+01   2.5987982e+01
   2.6200000e+01   2.6113148e+01
   2.6300000e+01   2.6238429e+01
   2.6400000e+01   2.6363821e+01
   2.6500000e+01   2.6489324e+01
   2.6600000e+01   2.6614937e+01
   2.6700000e+01   2.6740658e+01
   2.6800000e+01   2.6866486e+01
   2.6900000e+01   2.6992419e+01
   2.7000000e+01   2.7118456e+01
   2.7100000e+01   2.7244596e+01
   2.7200000e+01   2.7370837e+01
   2.7300000e+01   2.7497179e+01
   2.7400000e+01   2.7623620e+01
   2.7500000e+01   2.7750158e+01
   2.7600000e+01   2.7876793e+01
   2.7700000e+01   2.8003523e+01
   2.7800000e+01   2.8130347e+01
   2.7900000e+01   2.8257264e+01
   2.8000000e+01   2.8384272e+01
   2.8100000e+01   2.8511371e+01
   2.8200000e+01   2.8638558e+01
   2.8300000e+01   2.8765834e+01
   2.8400000e+01   2.8893196e+01
   2.8500000e+01   2.9020645e+01
   2.8600000e+01   2.9148177e+01
   2.8700000e+01   2.9275793e+01
   2.8800000e+01   2.9403492e+01
   2.8900000e+01   2.9531271e+01
   2.9000000e+01   2.9659130e+01
   2.9100000e+01   2.9787069e+01
   2.9200000e+01   2.9915085e+01
   2.9300000e+01   3.0043178e+01
   2.9400000e+01   3.0171347e+01
   2.9500000e+01   3.0299591e+01
   2.9600000e+01   3.0427908e+01
   2.9700000e+01   3.0556298e+01
   2.9800000e+01   3.0684759e+01
   2.9900000e+01   3.0813291e+01
   3.0000000e+01   3.0941893e+01


==> input/Cav_Jinput_optimal_link3_BS3-MT9a-9b_Tx2H4H6H8H-Rx5Hl5Hu6Hl6Hu_128_161_lower_averaged-16_lseg16_DPmode0.dat <==
  -1.0000000e+01   1.2097063e+00
  -9.9000000e+00   1.2276719e+00
  -9.8000000e+00   1.2458064e+00
  -9.7000000e+00   1.2641095e+00
  -9.6000000e+00   1.2825807e+00
  -9.5000000e+00   1.3012196e+00
  -9.4000000e+00   1.3200258e+00
  -9.3000000e+00   1.3389988e+00
  -9.2000000e+00   1.3581382e+00
  -9.1000000e+00   1.3774433e+00
  -9.0000000e+00   1.3969135e+00
  -8.9000000e+00   1.4165484e+00
  -8.8000000e+00   1.4363473e+00
  -8.7000000e+00   1.4563095e+00
  -8.6000000e+00   1.4764343e+00
  -8.5000000e+00   1.4967211e+00
  -8.4000000e+00   1.5171692e+00
  -8.3000000e+00   1.5377776e+00
  -8.2000000e+00   1.5585458e+00
  -8.1000000e+00   1.5794728e+00
  -8.0000000e+00   1.6005579e+00
  -7.9000000e+00   1.6218001e+00
  -7.8000000e+00   1.6431987e+00
  -7.7000000e+00   1.6647527e+00
  -7.6000000e+00   1.6864611e+00
  -7.5000000e+00   1.7083231e+00
  -7.4000000e+00   1.7303377e+00
  -7.3000000e+00   1.7525039e+00
  -7.2000000e+00   1.7748207e+00
  -7.1000000e+00   1.7972870e+00
  -7.0000000e+00   1.8199019e+00
  -6.9000000e+00   1.8426642e+00
  -6.8000000e+00   1.8655729e+00
  -6.7000000e+00   1.8886270e+00
  -6.6000000e+00   1.9118252e+00
  -6.5000000e+00   1.9351665e+00
  -6.4000000e+00   1.9586497e+00
  -6.3000000e+00   1.9822737e+00
  -6.2000000e+00   2.0060373e+00
  -6.1000000e+00   2.0299394e+00
  -6.0000000e+00   2.0539787e+00
  -5.9000000e+00   2.0781540e+00
  -5.8000000e+00   2.1024642e+00
  -5.7000000e+00   2.1269080e+00
  -5.6000000e+00   2.1514842e+00
  -5.5000000e+00   2.1761915e+00
  -5.4000000e+00   2.2010287e+00
  -5.3000000e+00   2.2259887e+00
  -5.2000000e+00   2.2510560e+00
  -5.1000000e+00   2.2762506e+00
  -5.0000000e+00   2.3015710e+00
  -4.9000000e+00   2.3270161e+00
  -4.8000000e+00   2.3525846e+00
  -4.7000000e+00   2.3782751e+00
  -4.6000000e+00   2.4040865e+00
  -4.5000000e+00   2.4300174e+00
  -4.4000000e+00   2.4560666e+00
  -4.3000000e+00   2.4822328e+00
  -4.2000000e+00   2.5085147e+00
  -4.1000000e+00   2.5349110e+00
  -4.0000000e+00   2.5614181e+00
  -3.9000000e+00   2.5880173e+00
  -3.8000000e+00   2.6147203e+00
  -3.7000000e+00   2.6415099e+00
  -3.6000000e+00   2.6683939e+00
  -3.5000000e+00   2.6953701e+00
  -3.4000000e+00   2.7224489e+00
  -3.3000000e+00   2.7496095e+00
  -3.2000000e+00   2.7768782e+00
  -3.1000000e+00   2.8042281e+00
  -3.0000000e+00   2.8316285e+00
  -2.9000000e+00   2.8590486e+00
  -2.8000000e+00   2.8865650e+00
  -2.7000000e+00   2.9141687e+00
  -2.6000000e+00   2.9418425e+00
  -2.5000000e+00   2.9695596e+00
  -2.4000000e+00   2.9973891e+00
  -2.3000000e+00   3.0253301e+00
  -2.2000000e+00   3.0533483e+00
  -2.1000000e+00   3.0813956e+00
  -2.0000000e+00   3.1094432e+00
  -1.9000000e+00   3.1375207e+00
  -1.8000000e+00   3.1657093e+00
  -1.7000000e+00   3.1939358e+00
  -1.6000000e+00   3.2222641e+00
  -1.5000000e+00   3.2506378e+00
  -1.4000000e+00   3.2790115e+00
  -1.3000000e+00   3.3074330e+00
  -1.2000000e+00   3.3359428e+00
  -1.1000000e+00   3.3645305e+00
  -1.0000000e+00   3.3932211e+00
  -9.0000000e-01   3.4220008e+00
  -8.0000000e-01   3.4507346e+00
  -7.0000000e-01   3.4795456e+00
  -6.0000000e-01   3.5083914e+00
  -5.0000000e-01   3.5372552e+00
  -4.0000000e-01   3.5662400e+00
  -3.0000000e-01   3.5953130e+00
  -2.0000000e-01   3.6244971e+00
  -1.0000000e-01   3.6537124e+00
   0.0000000e+00   3.6829844e+00
   1.0000000e-01   3.7123509e+00
   2.0000000e-01   3.7418048e+00
   3.0000000e-01   3.7712970e+00
   4.0000000e-01   3.8008495e+00
   5.0000000e-01   3.8305175e+00
   6.0000000e-01   3.8602928e+00
   7.0000000e-01   3.8901606e+00
   8.0000000e-01   3.9201788e+00
   9.0000000e-01   3.9503756e+00
   1.0000000e+00   3.9806614e+00
   1.1000000e+00   4.0110376e+00
   1.2000000e+00   4.0415879e+00
   1.3000000e+00   4.0723165e+00
   1.4000000e+00   4.1032660e+00
   1.5000000e+00   4.1344015e+00
   1.6000000e+00   4.1656851e+00
   1.7000000e+00   4.1970631e+00
   1.8000000e+00   4.2285457e+00
   1.9000000e+00   4.2602508e+00
   2.0000000e+00   4.2920958e+00
   2.1000000e+00   4.3241444e+00
   2.2000000e+00   4.3564283e+00
   2.3000000e+00   4.3889311e+00
   2.4000000e+00   4.4215738e+00
   2.5000000e+00   4.4543809e+00
   2.6000000e+00   4.4874039e+00
   2.7000000e+00   4.5205233e+00
   2.8000000e+00   4.5537998e+00
   2.9000000e+00   4.5873134e+00
   3.0000000e+00   4.6210923e+00
   3.1000000e+00   4.6550814e+00
   3.2000000e+00   4.6892438e+00
   3.3000000e+00   4.7236510e+00
   3.4000000e+00   4.7583301e+00
   3.5000000e+00   4.7932487e+00
   3.6000000e+00   4.8284280e+00
   3.7000000e+00   4.8638462e+00
   3.8000000e+00   4.8994509e+00
   3.9000000e+00   4.9352979e+00
   4.0000000e+00   4.9713760e+00
   4.1000000e+00   5.0077166e+00
   4.2000000e+00   5.0443256e+00
   4.3000000e+00   5.0811026e+00
   4.4000000e+00   5.1181553e+00
   4.5000000e+00   5.1554916e+00
   4.6000000e+00   5.1930709e+00
   4.7000000e+00   5.2309118e+00
   4.8000000e+00   5.2690360e+00
   4.9000000e+00   5.3074426e+00
   5.0000000e+00   5.3461305e+00
   5.1000000e+00   5.3850490e+00
   5.2000000e+00   5.4242326e+00
   5.3000000e+00   5.4636621e+00
   5.4000000e+00   5.5033005e+00
   5.5000000e+00   5.5431284e+00
   5.6000000e+00   5.5831738e+00
   5.7000000e+00   5.6234332e+00
   5.8000000e+00   5.6639156e+00
   5.9000000e+00   5.7046042e+00
   6.0000000e+00   5.7455214e+00
   6.1000000e+00   5.7866741e+00
   6.2000000e+00   5.8280708e+00
   6.3000000e+00   5.8697481e+00
   6.4000000e+00   5.9117134e+00
   6.5000000e+00   5.9538504e+00
   6.6000000e+00   5.9961197e+00
   6.7000000e+00   6.0385890e+00
   6.8000000e+00   6.0812454e+00
   6.9000000e+00   6.1241468e+00
   7.0000000e+00   6.1672496e+00
   7.1000000e+00   6.2105490e+00
   7.2000000e+00   6.2541051e+00
   7.3000000e+00   6.2979183e+00
   7.4000000e+00   6.3419674e+00
   7.5000000e+00   6.3861761e+00
   7.6000000e+00   6.4304827e+00
   7.7000000e+00   6.4750178e+00
   7.8000000e+00   6.5198266e+00
   7.9000000e+00   6.5648395e+00
   8.0000000e+00   6.6100119e+00
   8.1000000e+00   6.6552446e+00
   8.2000000e+00   6.7007384e+00
   8.3000000e+00   6.7464281e+00
   8.4000000e+00   6.7922882e+00
   8.5000000e+00   6.8382836e+00
   8.6000000e+00   6.8845114e+00
   8.7000000e+00   6.9309797e+00
   8.8000000e+00   6.9776047e+00
   8.9000000e+00   7.0245385e+00
   9.0000000e+00   7.0715991e+00
   9.1000000e+00   7.1187881e+00
   9.2000000e+00   7.1660689e+00
   9.3000000e+00   7.2135918e+00
   9.4000000e+00   7.2610741e+00
   9.5000000e+00   7.3085913e+00
   9.6000000e+00   7.3563092e+00
   9.7000000e+00   7.4043312e+00
   9.8000000e+00   7.4526334e+00
   9.9000000e+00   7.5012249e+00
   1.0000000e+01   7.5498124e+00
   1.0100000e+01   7.5985422e+00
   1.0200000e+01   7.6474120e+00
   1.0300000e+01   7.6965397e+00
   1.0400000e+01   7.7459966e+00
   1.0500000e+01   7.7956800e+00
   1.0600000e+01   7.8456530e+00
   1.0700000e+01   7.8958916e+00
   1.0800000e+01   7.9462574e+00
   1.0900000e+01   7.9969482e+00
   1.1000000e+01   8.0479297e+00
   1.1100000e+01   8.0990006e+00
   1.1200000e+01   8.1501202e+00
   1.1300000e+01   8.2015952e+00
   1.1400000e+01   8.2533633e+00
   1.1500000e+01   8.3053965e+00
   1.1600000e+01   8.3577205e+00
   1.1700000e+01   8.4102767e+00
   1.1800000e+01   8.4630022e+00
   1.1900000e+01   8.5159525e+00
   1.2000000e+01   8.5691854e+00
   1.2100000e+01   8.6227179e+00
   1.2200000e+01   8.6764430e+00
   1.2300000e+01   8.7304196e+00
   1.2400000e+01   8.7846190e+00
   1.2500000e+01   8.8391639e+00
   1.2600000e+01   8.8938950e+00
   1.2700000e+01   8.9489650e+00
   1.2800000e+01   9.0044139e+00
   1.2900000e+01   9.0601954e+00
   1.3000000e+01   9.1163137e+00
   1.3100000e+01   9.1728081e+00
   1.3200000e+01   9.2295419e+00
   1.3300000e+01   9.2866221e+00
   1.3400000e+01   9.3439493e+00
   1.3500000e+01   9.4016231e+00
   1.3600000e+01   9.4596721e+00
   1.3700000e+01   9.5180946e+00
   1.3800000e+01   9.5768890e+00
   1.3900000e+01   9.6360537e+00
   1.4000000e+01   9.6955869e+00
   1.4100000e+01   9.7554211e+00
   1.4200000e+01   9.8156014e+00
   1.4300000e+01   9.8761466e+00
   1.4400000e+01   9.9370550e+00
   1.4500000e+01   9.9983248e+00
   1.4600000e+01   1.0059954e+01
   1.4700000e+01   1.0121941e+01
   1.4800000e+01   1.0184248e+01
   1.4900000e+01   1.0246877e+01
   1.5000000e+01   1.0309861e+01
   1.5100000e+01   1.0373197e+01
   1.5200000e+01   1.0436839e+01
   1.5300000e+01   1.0500672e+01
   1.5400000e+01   1.0564806e+01
   1.5500000e+01   1.0629173e+01
   1.5600000e+01   1.0693715e+01
   1.5700000e+01   1.0758466e+01
   1.5800000e+01   1.0823464e+01
   1.5900000e+01   1.0888619e+01
   1.6000000e+01   1.0953990e+01
   1.6100000e+01   1.1019719e+01
   1.6200000e+01   1.1085700e+01
   1.6300000e+01   1.1151823e+01
   1.6400000e+01   1.1218169e+01
   1.6500000e+01   1.1284708e+01
   1.6600000e+01   1.1351336e+01
   1.6700000e+01   1.1418174e+01
   1.6800000e+01   1.1485191e+01
   1.6900000e+01   1.1552522e+01
   1.7000000e+01   1.1620064e+01
   1.7100000e+01   1.1687617e+01
   1.7200000e+01   1.1755334e+01
   1.7300000e+01   1.1823395e+01
   1.7400000e+01   1.1891818e+01
   1.7500000e+01   1.1960454e+01
   1.7600000e+01   1.2029468e+01
   1.7700000e+01   1.2098765e+01
   1.7800000e+01   1.2168294e+01
   1.7900000e+01   1.2237996e+01
   1.8000000e+01   1.2307944e+01
   1.8100000e+01   1.2378140e+01
   1.8200000e+01   1.2448543e+01
   1.8300000e+01   1.2519328e+01
   1.8400000e+01   1.2590393e+01
   1.8500000e+01   1.2661747e+01
   1.8600000e+01   1.2733366e+01
   1.8700000e+01   1.2805031e+01
   1.8800000e+01   1.2876892e+01
   1.8900000e+01   1.2948957e+01
   1.9000000e+01   1.3021386e+01
   1.9100000e+01   1.3094059e+01
   1.9200000e+01   1.3167040e+01
   1.9300000e+01   1.3240318e+01
   1.9400000e+01   1.3313558e+01
   1.9500000e+01   1.3386707e+01
   1.9600000e+01   1.3459954e+01
   1.9700000e+01   1.3533565e+01
   1.9800000e+01   1.3607405e+01
   1.9900000e+01   1.3681238e+01
   2.0000000e+01   1.3755346e+01
   2.0100000e+01   1.3829844e+01
   2.0200000e+01   1.3904513e+01
   2.0300000e+01   1.3979420e+01
   2.0400000e+01   1.4054416e+01
   2.0500000e+01   1.4129567e+01
   2.0600000e+01   1.4204937e+01
   2.0700000e+01   1.4280564e+01
   2.0800000e+01   1.4356268e+01
   2.0900000e+01   1.4432180e+01
   2.1000000e+01   1.4508334e+01
   2.1100000e+01   1.4584803e+01
   2.1200000e+01   1.4661699e+01
   2.1300000e+01   1.4738954e+01
   2.1400000e+01   1.4816647e+01
   2.1500000e+01   1.4894777e+01
   2.1600000e+01   1.4973324e+01
   2.1700000e+01   1.5052216e+01
   2.1800000e+01   1.5131466e+01
   2.1900000e+01   1.5211019e+01
   2.2000000e+01   1.5291001e+01
   2.2100000e+01   1.5371357e+01
   2.2200000e+01   1.5451876e+01
   2.2300000e+01   1.5532701e+01
   2.2400000e+01   1.5613861e+01
   2.2500000e+01   1.5695375e+01
   2.2600000e+01   1.5777240e+01
   2.2700000e+01   1.5859506e+01
   2.2800000e+01   1.5942087e+01
   2.2900000e+01   1.6025029e+01
   2.3000000e+01   1.6108394e+01
   2.3100000e+01   1.6192179e+01
   2.3200000e+01   1.6276381e+01
   2.3300000e+01   1.6360910e+01
   2.3400000e+01   1.6445828e+01
   2.3500000e+01   1.6531045e+01
   2.3600000e+01   1.6616583e+01
   2.3700000e+01   1.6702504e+01
   2.3800000e+01   1.6788769e+01
   2.3900000e+01   1.6875440e+01
   2.4000000e+01   1.6962516e+01
   2.4100000e+01   1.7049993e+01
   2.4200000e+01   1.7137870e+01
   2.4300000e+01   1.7226144e+01
   2.4400000e+01   1.7314758e+01
   2.4500000e+01   1.7403716e+01
   2.4600000e+01   1.7493064e+01
   2.4700000e+01   1.7582725e+01
   2.4800000e+01   1.7672755e+01
   2.4900000e+01   1.7763169e+01
   2.5000000e+01   1.7853966e+01
   2.5100000e+01   1.7945125e+01
   2.5200000e+01   1.8036571e+01
   2.5300000e+01   1.8128302e+01
   2.5400000e+01   1.8220409e+01
   2.5500000e+01   1.8312889e+01
   2.5600000e+01   1.8405706e+01
   2.5700000e+01   1.8498764e+01
   2.5800000e+01   1.8592179e+01
   2.5900000e+01   1.8685961e+01
   2.6000000e+01   1.8780107e+01
   2.6100000e+01   1.8874615e+01
   2.6200000e+01   1.8969482e+01
   2.6300000e+01   1.9064706e+01
   2.6400000e+01   1.9160284e+01
   2.6500000e+01   1.9256213e+01
   2.6600000e+01   1.9352492e+01
   2.6700000e+01   1.9449118e+01
   2.6800000e+01   1.9546088e+01
   2.6900000e+01   1.9643400e+01
   2.7000000e+01   1.9741051e+01
   2.7100000e+01   1.9839039e+01
   2.7200000e+01   1.9937362e+01
   2.7300000e+01   2.0036017e+01
   2.7400000e+01   2.0135002e+01
   2.7500000e+01   2.0234314e+01
   2.7600000e+01   2.0333951e+01
   2.7700000e+01   2.0433911e+01
   2.7800000e+01   2.0534191e+01
   2.7900000e+01   2.0634789e+01
   2.8000000e+01   2.0735703e+01
   2.8100000e+01   2.0836930e+01
   2.8200000e+01   2.0938468e+01
   2.8300000e+01   2.1040315e+01
   2.8400000e+01   2.1142469e+01
   2.8500000e+01   2.1244927e+01
   2.8600000e+01   2.1347687e+01
   2.8700000e+01   2.1450747e+01
   2.8800000e+01   2.1554104e+01
   2.8900000e+01   2.1657757e+01
   2.9000000e+01   2.1761704e+01
   2.9100000e+01   2.1865941e+01
   2.9200000e+01   2.1970467e+01
   2.9300000e+01   2.2075281e+01
   2.9400000e+01   2.2180378e+01
   2.9500000e+01   2.2285759e+01
   2.9600000e+01   2.2391420e+01
   2.9700000e+01   2.2497359e+01
   2.9800000e+01   2.2603575e+01
   2.9900000e+01   2.2710064e+01
   3.0000000e+01   2.2816826e+01


==> input/Cav_Jinput_optimal_link3_BS3-MT9a-9b_Tx2V4V6V8V-Rx5Vl5Vu6Vl6Vu_128_161_lower_averaged-16_lseg16_DPmode0.dat <==
  -1.0000000e+01   1.1743566e+00
  -9.9000000e+00   1.1918403e+00
  -9.8000000e+00   1.2094906e+00
  -9.7000000e+00   1.2273073e+00
  -9.6000000e+00   1.2452900e+00
  -9.5000000e+00   1.2634384e+00
  -9.4000000e+00   1.2817521e+00
  -9.3000000e+00   1.3002308e+00
  -9.2000000e+00   1.3188740e+00
  -9.1000000e+00   1.3376812e+00
  -9.0000000e+00   1.3566522e+00
  -8.9000000e+00   1.3757862e+00
  -8.8000000e+00   1.3950828e+00
  -8.7000000e+00   1.4145415e+00
  -8.6000000e+00   1.4341616e+00
  -8.5000000e+00   1.4539426e+00
  -8.4000000e+00   1.4738838e+00
  -8.3000000e+00   1.4939845e+00
  -8.2000000e+00   1.5142441e+00
  -8.1000000e+00   1.5346619e+00
  -8.0000000e+00   1.5552372e+00
  -7.9000000e+00   1.5759691e+00
  -7.8000000e+00   1.5968569e+00
  -7.7000000e+00   1.6178998e+00
  -7.6000000e+00   1.6390970e+00
  -7.5000000e+00   1.6604477e+00
  -7.4000000e+00   1.6819509e+00
  -7.3000000e+00   1.7036058e+00
  -7.2000000e+00   1.7254115e+00
  -7.1000000e+00   1.7473671e+00
  -7.0000000e+00   1.7694715e+00
  -6.9000000e+00   1.7917240e+00
  -6.8000000e+00   1.8141234e+00
  -6.7000000e+00   1.8366688e+00
  -6.6000000e+00   1.8593591e+00
  -6.5000000e+00   1.8821934e+00
  -6.4000000e+00   1.9051706e+00
  -6.3000000e+00   1.9282896e+00
  -6.2000000e+00   1.9515494e+00
  -6.1000000e+00   1.9749489e+00
  -6.0000000e+00   1.9984870e+00
  -5.9000000e+00   2.0221625e+00
  -5.8000000e+00   2.0459744e+00
  -5.7000000e+00   2.0699215e+00
  -5.6000000e+00   2.0940027e+00
  -5.5000000e+00   2.1182167e+00
  -5.4000000e+00   2.1425625e+00
  -5.3000000e+00   2.1670389e+00
  -5.2000000e+00   2.1916446e+00
  -5.1000000e+00   2.2163786e+00
  -5.0000000e+00   2.2412144e+00
  -4.9000000e+00   2.2661720e+00
  -4.8000000e+00   2.2912367e+00
  -4.7000000e+00   2.3163830e+00
  -4.6000000e+00   2.3416294e+00
  -4.5000000e+00   2.3669396e+00
  -4.4000000e+00   2.3923569e+00
  -4.3000000e+00   2.4178836e+00
  -4.2000000e+00   2.4435373e+00
  -4.1000000e+00   2.4692903e+00
  -4.0000000e+00   2.4951478e+00
  -3.9000000e+00   2.5210761e+00
  -3.8000000e+00   2.5471072e+00
  -3.7000000e+00   2.5731861e+00
  -3.6000000e+00   2.5993056e+00
  -3.5000000e+00   2.6254408e+00
  -3.4000000e+00   2.6516575e+00
  -3.3000000e+00   2.6778897e+00
  -3.2000000e+00   2.7042324e+00
  -3.1000000e+00   2.7307146e+00
  -3.0000000e+00   2.7571749e+00
  -2.9000000e+00   2.7836682e+00
  -2.8000000e+00   2.8102584e+00
  -2.7000000e+00   2.8369583e+00
  -2.6000000e+00   2.8637066e+00
  -2.5000000e+00   2.8905184e+00
  -2.4000000e+00   2.9173820e+00
  -2.3000000e+00   2.9442544e+00
  -2.2000000e+00   2.9712410e+00
  -2.1000000e+00   2.9983478e+00
  -2.0000000e+00   3.0255529e+00
  -1.9000000e+00   3.0528637e+00
  -1.8000000e+00   3.0802899e+00
  -1.7000000e+00   3.1078863e+00
  -1.6000000e+00   3.1354859e+00
  -1.5000000e+00   3.1631768e+00
  -1.4000000e+00   3.1909887e+00
  -1.3000000e+00   3.2188587e+00
  -1.2000000e+00   3.2468306e+00
  -1.1000000e+00   3.2749400e+00
  -1.0000000e+00   3.3030360e+00
  -9.0000000e-01   3.3311098e+00
  -8.0000000e-01   3.3592593e+00
  -7.0000000e-01   3.3875160e+00
  -6.0000000e-01   3.4159230e+00
  -5.0000000e-01   3.4444927e+00
  -4.0000000e-01   3.4732100e+00
  -3.0000000e-01   3.5019955e+00
  -2.0000000e-01   3.5309767e+00
  -1.0000000e-01   3.5600163e+00
   0.0000000e+00   3.5891876e+00
   1.0000000e-01   3.6185395e+00
   2.0000000e-01   3.6479300e+00
   3.0000000e-01   3.6774390e+00
   4.0000000e-01   3.7071181e+00
   5.0000000e-01   3.7369974e+00
   6.0000000e-01   3.7670613e+00
   7.0000000e-01   3.7972788e+00
   8.0000000e-01   3.8276620e+00
   9.0000000e-01   3.8582765e+00
   1.0000000e+00   3.8891406e+00
   1.1000000e+00   3.9201760e+00
   1.2000000e+00   3.9514068e+00
   1.3000000e+00   3.9828584e+00
   1.4000000e+00   4.0144697e+00
   1.5000000e+00   4.0462393e+00
   1.6000000e+00   4.0782163e+00
   1.7000000e+00   4.1104526e+00
   1.8000000e+00   4.1428243e+00
   1.9000000e+00   4.1753776e+00
   2.0000000e+00   4.2081065e+00
   2.1000000e+00   4.2409985e+00
   2.2000000e+00   4.2740979e+00
   2.3000000e+00   4.3074179e+00
   2.4000000e+00   4.3410138e+00
   2.5000000e+00   4.3748618e+00
   2.6000000e+00   4.4089579e+00
   2.7000000e+00   4.4433022e+00
   2.8000000e+00   4.4778212e+00
   2.9000000e+00   4.5125790e+00
   3.0000000e+00   4.5475712e+00
   3.1000000e+00   4.5828451e+00
   3.2000000e+00   4.6183896e+00
   3.3000000e+00   4.6541431e+00
   3.4000000e+00   4.6901131e+00
   3.5000000e+00   4.7263687e+00
   3.6000000e+00   4.7629093e+00
   3.7000000e+00   4.7997343e+00
   3.8000000e+00   4.8368428e+00
   3.9000000e+00   4.8742283e+00
   4.0000000e+00   4.9118333e+00
   4.1000000e+00   4.9495959e+00
   4.2000000e+00   4.9876431e+00
   4.3000000e+00   5.0259739e+00
   4.4000000e+00   5.0645875e+00
   4.5000000e+00   5.1034831e+00
   4.6000000e+00   5.1426597e+00
   4.7000000e+00   5.1821163e+00
   4.8000000e+00   5.2218520e+00
   4.9000000e+00   5.2618658e+00
   5.0000000e+00   5.3021565e+00
   5.1000000e+00   5.3427232e+00
   5.2000000e+00   5.3835133e+00
   5.3000000e+00   5.4245407e+00
   5.4000000e+00   5.4657689e+00
   5.5000000e+00   5.5072207e+00
   5.6000000e+00   5.5489466e+00
   5.7000000e+00   5.5909323e+00
   5.8000000e+00   5.6330814e+00
   5.9000000e+00   5.6754703e+00
   6.0000000e+00   5.7181310e+00
   6.1000000e+00   5.7610622e+00
   6.2000000e+00   5.8042626e+00
   6.3000000e+00   5.8477310e+00
   6.4000000e+00   5.8914660e+00
   6.5000000e+00   5.9354662e+00
   6.6000000e+00   5.9797001e+00
   6.7000000e+00   6.0241533e+00
   6.8000000e+00   6.0688013e+00
   6.9000000e+00   6.1136251e+00
   7.0000000e+00   6.1585505e+00
   7.1000000e+00   6.2036885e+00
   7.2000000e+00   6.2489957e+00
   7.3000000e+00   6.2944436e+00
   7.4000000e+00   6.3400974e+00
   7.5000000e+00   6.3857058e+00
   7.6000000e+00   6.4313838e+00
   7.7000000e+00   6.4771725e+00
   7.8000000e+00   6.5231585e+00
   7.9000000e+00   6.5691415e+00
   8.0000000e+00   6.6152542e+00
   8.1000000e+00   6.6615126e+00
   8.2000000e+00   6.7079420e+00
   8.3000000e+00   6.7544480e+00
   8.4000000e+00   6.8011097e+00
   8.5000000e+00   6.8479450e+00
   8.6000000e+00   6.8950134e+00
   8.7000000e+00   6.9422811e+00
   8.8000000e+00   6.9896835e+00
   8.9000000e+00   7.0372811e+00
   9.0000000e+00   7.0849978e+00
   9.1000000e+00   7.1327329e+00
   9.2000000e+00   7.1806921e+00
   9.3000000e+00   7.2287012e+00
   9.4000000e+00   7.2766304e+00
   9.5000000e+00   7.3246885e+00
   9.6000000e+00   7.3729119e+00
   9.7000000e+00   7.4212574e+00
   9.8000000e+00   7.4697858e+00
   9.9000000e+00   7.5184427e+00
   1.0000000e+01   7.5672806e+00
   1.0100000e+01   7.6162513e+00
   1.0200000e+01   7.6653256e+00
   1.0300000e+01   7.7145319e+00
   1.0400000e+01   7.7638960e+00
   1.0500000e+01   7.8135090e+00
   1.0600000e+01   7.8630909e+00
   1.0700000e+01   7.9128489e+00
   1.0800000e+01   7.9627047e+00
   1.0900000e+01   8.0128242e+00
   1.1000000e+01   8.0630638e+00
   1.1100000e+01   8.1134661e+00
   1.1200000e+01   8.1641271e+00
   1.1300000e+01   8.2150679e+00
   1.1400000e+01   8.2659844e+00
   1.1500000e+01   8.3170137e+00
   1.1600000e+01   8.3682502e+00
   1.1700000e+01   8.4196993e+00
   1.1800000e+01   8.4713140e+00
   1.1900000e+01   8.5230181e+00
   1.2000000e+01   8.5748034e+00
   1.2100000e+01   8.6268024e+00
   1.2200000e+01   8.6790427e+00
   1.2300000e+01   8.7314030e+00
   1.2400000e+01   8.7840788e+00
   1.2500000e+01   8.8369529e+00
   1.2600000e+01   8.8900641e+00
   1.2700000e+01   8.9435427e+00
   1.2800000e+01   8.9973812e+00
   1.2900000e+01   9.0513767e+00
   1.3000000e+01   9.1055307e+00
   1.3100000e+01   9.1597955e+00
   1.3200000e+01   9.2141030e+00
   1.3300000e+01   9.2684494e+00
   1.3400000e+01   9.3230169e+00
   1.3500000e+01   9.3778088e+00
   1.3600000e+01   9.4328930e+00
   1.3700000e+01   9.4882196e+00
   1.3800000e+01   9.5436161e+00
   1.3900000e+01   9.5990627e+00
   1.4000000e+01   9.6547548e+00
   1.4100000e+01   9.7106918e+00
   1.4200000e+01   9.7669094e+00
   1.4300000e+01   9.8232598e+00
   1.4400000e+01   9.8798407e+00
   1.4500000e+01   9.9367111e+00
   1.4600000e+01   9.9936614e+00
   1.4700000e+01   1.0050843e+01
   1.4800000e+01   1.0108356e+01
   1.4900000e+01   1.0166173e+01
   1.5000000e+01   1.0224330e+01
   1.5100000e+01   1.0282878e+01
   1.5200000e+01   1.0341585e+01
   1.5300000e+01   1.0400456e+01
   1.5400000e+01   1.0459530e+01
   1.5500000e+01   1.0518648e+01
   1.5600000e+01   1.0578172e+01
   1.5700000e+01   1.0637906e+01
   1.5800000e+01   1.0697929e+01
   1.5900000e+01   1.0758044e+01
   1.6000000e+01   1.0818460e+01
   1.6100000e+01   1.0879237e+01
   1.6200000e+01   1.0940408e+01
   1.6300000e+01   1.1001936e+01
   1.6400000e+01   1.1063668e+01
   1.6500000e+01   1.1125702e+01
   1.6600000e+01   1.1187912e+01
   1.6700000e+01   1.1250459e+01
   1.6800000e+01   1.1313349e+01
   1.6900000e+01   1.1376519e+01
   1.7000000e+01   1.1440024e+01
   1.7100000e+01   1.1503939e+01
   1.7200000e+01   1.1568222e+01
   1.7300000e+01   1.1632799e+01
   1.7400000e+01   1.1697738e+01
   1.7500000e+01   1.1762964e+01
   1.7600000e+01   1.1828498e+01
   1.7700000e+01   1.1894419e+01
   1.7800000e+01   1.1960654e+01
   1.7900000e+01   1.2027272e+01
   1.8000000e+01   1.2094237e+01
   1.8100000e+01   1.2161526e+01
   1.8200000e+01   1.2229155e+01
   1.8300000e+01   1.2297149e+01
   1.8400000e+01   1.2365546e+01
   1.8500000e+01   1.2434261e+01
   1.8600000e+01   1.2503336e+01
   1.8700000e+01   1.2572717e+01
   1.8800000e+01   1.2642519e+01
   1.8900000e+01   1.2712689e+01
   1.9000000e+01   1.2783162e+01
   1.9100000e+01   1.2854061e+01
   1.9200000e+01   1.2925336e+01
   1.9300000e+01   1.2996926e+01
   1.9400000e+01   1.3068872e+01
   1.9500000e+01   1.3141184e+01
   1.9600000e+01   1.3213704e+01
   1.9700000e+01   1.3286554e+01
   1.9800000e+01   1.3359828e+01
   1.9900000e+01   1.3433523e+01
   2.0000000e+01   1.3507638e+01
   2.0100000e+01   1.3582170e+01
   2.0200000e+01   1.3657054e+01
   2.0300000e+01   1.3732328e+01
   2.0400000e+01   1.3807932e+01
   2.0500000e+01   1.3883943e+01
   2.0600000e+01   1.3960350e+01
   2.0700000e+01   1.4037103e+01
   2.0800000e+01   1.4114266e+01
   2.0900000e+01   1.4191752e+01
   2.1000000e+01   1.4269589e+01
   2.1100000e+01   1.4347697e+01
   2.1200000e+01   1.4426214e+01
   2.1300000e+01   1.4505136e+01
   2.1400000e+01   1.4584415e+01
   2.1500000e+01   1.4664064e+01
   2.1600000e+01   1.4744115e+01
   2.1700000e+01   1.4824566e+01
   2.1800000e+01   1.4905414e+01
   2.1900000e+01   1.4986659e+01
   2.2000000e+01   1.5068297e+01
   2.2100000e+01   1.5150329e+01
   2.2200000e+01   1.5232750e+01
   2.2300000e+01   1.5315560e+01
   2.2400000e+01   1.5398757e+01
   2.2500000e+01   1.5482338e+01
   2.2600000e+01   1.5566302e+01
   2.2700000e+01   1.5650648e+01
   2.2800000e+01   1.5735372e+01
   2.2900000e+01   1.5820473e+01
   2.3000000e+01   1.5905950e+01
   2.3100000e+01   1.5991801e+01
   2.3200000e+01   1.6078023e+01
   2.3300000e+01   1.6164614e+01
   2.3400000e+01   1.6251573e+01
   2.3500000e+01   1.6338899e+01
   2.3600000e+01   1.6426588e+01
   2.3700000e+01   1.6514640e+01
   2.3800000e+01   1.6603051e+01
   2.3900000e+01   1.6691822e+01
   2.4000000e+01   1.6780948e+01
   2.4100000e+01   1.6870430e+01
   2.4200000e+01   1.6960264e+01
   2.4300000e+01   1.7050450e+01
   2.4400000e+01   1.7140984e+01
   2.4500000e+01   1.7231866e+01
   2.4600000e+01   1.7323094e+01
   2.4700000e+01   1.7414665e+01
   2.4800000e+01   1.7506578e+01
   2.4900000e+01   1.7598831e+01
   2.5000000e+01   1.7691422e+01
   2.5100000e+01   1.7784349e+01
   2.5200000e+01   1.7877611e+01
   2.5300000e+01   1.7971206e+01
   2.5400000e+01   1.8065132e+01
   2.5500000e+01   1.8159387e+01
   2.5600000e+01   1.8253970e+01
   2.5700000e+01   1.8348878e+01
   2.5800000e+01   1.8444110e+01
   2.5900000e+01   1.8539664e+01
   2.6000000e+01   1.8635538e+01
   2.6100000e+01   1.8731731e+01
   2.6200000e+01   1.8828241e+01
   2.6300000e+01   1.8925066e+01
   2.6400000e+01   1.9022204e+01
   2.6500000e+01   1.9119654e+01
   2.6600000e+01   1.9217414e+01
   2.6700000e+01   1.9315482e+01
   2.6800000e+01   1.9413856e+01
   2.6900000e+01   1.9512535e+01
   2.7000000e+01   1.9611517e+01
   2.7100000e+01   1.9710801e+01
   2.7200000e+01   1.9810384e+01
   2.7300000e+01   1.9910265e+01
   2.7400000e+01   2.0010442e+01
   2.7500000e+01   2.0110914e+01
   2.7600000e+01   2.0211679e+01
   2.7700000e+01   2.0312735e+01
   2.7800000e+01   2.0414081e+01
   2.7900000e+01   2.0515714e+01
   2.8000000e+01   2.0617634e+01
   2.8100000e+01   2.0719839e+01
   2.8200000e+01   2.0822326e+01
   2.8300000e+01   2.0925095e+01
   2.8400000e+01   2.1028143e+01
   2.8500000e+01   2.1131470e+01
   2.8600000e+01   2.1235073e+01
   2.8700000e+01   2.1338951e+01
   2.8800000e+01   2.1443102e+01
   2.8900000e+01   2.1547525e+01
   2.9000000e+01   2.1652217e+01
   2.9100000e+01   2.1757178e+01
   2.9200000e+01   2.1862406e+01
   2.9300000e+01   2.1967899e+01
   2.9400000e+01   2.2073656e+01
   2.9500000e+01   2.2179675e+01
   2.9600000e+01   2.2285954e+01
   2.9700000e+01   2.2392492e+01
   2.9800000e+01   2.2499287e+01
   2.9900000e+01   2.2606338e+01
   3.0000000e+01   2.2713643e+01


==> input/Cav_Jinput_optimal_link3_BS3-MT9a-9b_Tx2V6V4H8H-Rx5Vl6Vl5Hu6Hu_128_161_lower_averaged-16_lseg16_DPmode1.dat <==
  -1.0000000e+01   5.5006179e-01
  -9.9000000e+00   5.6042391e-01
  -9.8000000e+00   5.7095119e-01
  -9.7000000e+00   5.8165142e-01
  -9.6000000e+00   5.9251988e-01
  -9.5000000e+00   6.0356199e-01
  -9.4000000e+00   6.1477621e-01
  -9.3000000e+00   6.2616350e-01
  -9.2000000e+00   6.3772602e-01
  -9.1000000e+00   6.4947692e-01
  -9.0000000e+00   6.6141485e-01
  -8.9000000e+00   6.7353627e-01
  -8.8000000e+00   6.8584173e-01
  -8.7000000e+00   6.9834039e-01
  -8.6000000e+00   7.1104011e-01
  -8.5000000e+00   7.2393588e-01
  -8.4000000e+00   7.3703409e-01
  -8.3000000e+00   7.5033225e-01
  -8.2000000e+00   7.6382882e-01
  -8.1000000e+00   7.7753390e-01
  -8.0000000e+00   7.9145082e-01
  -7.9000000e+00   8.0557509e-01
  -7.8000000e+00   8.1990749e-01
  -7.7000000e+00   8.3445944e-01
  -7.6000000e+00   8.4923161e-01
  -7.5000000e+00   8.6422042e-01
  -7.4000000e+00   8.7943313e-01
  -7.3000000e+00   8.9487792e-01
  -7.2000000e+00   9.1055116e-01
  -7.1000000e+00   9.2645082e-01
  -7.0000000e+00   9.4258370e-01
  -6.9000000e+00   9.5894726e-01
  -6.8000000e+00   9.7554602e-01
  -6.7000000e+00   9.9238096e-01
  -6.6000000e+00   1.0094562e+00
  -6.5000000e+00   1.0267702e+00
  -6.4000000e+00   1.0443246e+00
  -6.3000000e+00   1.0621350e+00
  -6.2000000e+00   1.0802039e+00
  -6.1000000e+00   1.0985282e+00
  -6.0000000e+00   1.1171044e+00
  -5.9000000e+00   1.1359518e+00
  -5.8000000e+00   1.1550598e+00
  -5.7000000e+00   1.1744352e+00
  -5.6000000e+00   1.1940818e+00
  -5.5000000e+00   1.2140004e+00
  -5.4000000e+00   1.2341912e+00
  -5.3000000e+00   1.2546671e+00
  -5.2000000e+00   1.2754248e+00
  -5.1000000e+00   1.2964588e+00
  -5.0000000e+00   1.3177706e+00
  -4.9000000e+00   1.3393636e+00
  -4.8000000e+00   1.3612429e+00
  -4.7000000e+00   1.3834227e+00
  -4.6000000e+00   1.4058919e+00
  -4.5000000e+00   1.4286494e+00
  -4.4000000e+00   1.4517075e+00
  -4.3000000e+00   1.4750640e+00
  -4.2000000e+00   1.4987196e+00
  -4.1000000e+00   1.5226760e+00
  -4.0000000e+00   1.5469338e+00
  -3.9000000e+00   1.5714927e+00
  -3.8000000e+00   1.5963538e+00
  -3.7000000e+00   1.6215185e+00
  -3.6000000e+00   1.6469877e+00
  -3.5000000e+00   1.6727668e+00
  -3.4000000e+00   1.6988571e+00
  -3.3000000e+00   1.7252574e+00
  -3.2000000e+00   1.7519733e+00
  -3.1000000e+00   1.7790061e+00
  -3.0000000e+00   1.8063530e+00
  -2.9000000e+00   1.8340140e+00
  -2.8000000e+00   1.8619951e+00
  -2.7000000e+00   1.8902965e+00
  -2.6000000e+00   1.9189239e+00
  -2.5000000e+00   1.9478737e+00
  -2.4000000e+00   1.9771465e+00
  -2.3000000e+00   2.0067429e+00
  -2.2000000e+00   2.0366635e+00
  -2.1000000e+00   2.0669086e+00
  -2.0000000e+00   2.0974786e+00
  -1.9000000e+00   2.1283750e+00
  -1.8000000e+00   2.1596076e+00
  -1.7000000e+00   2.1911673e+00
  -1.6000000e+00   2.2230543e+00
  -1.5000000e+00   2.2552688e+00
  -1.4000000e+00   2.2878108e+00
  -1.3000000e+00   2.3206803e+00
  -1.2000000e+00   2.3538773e+00
  -1.1000000e+00   2.3874015e+00
  -1.0000000e+00   2.4212530e+00
  -9.0000000e-01   2.4554313e+00
  -8.0000000e-01   2.4899362e+00
  -7.0000000e-01   2.5247673e+00
  -6.0000000e-01   2.5599243e+00
  -5.0000000e-01   2.5954067e+00
  -4.0000000e-01   2.6312139e+00
  -3.0000000e-01   2.6673453e+00
  -2.0000000e-01   2.7037993e+00
  -1.0000000e-01   2.7405571e+00
   0.0000000e+00   2.7776377e+00
   1.0000000e-01   2.8150405e+00
   2.0000000e-01   2.8527645e+00
   3.0000000e-01   2.8908089e+00
   4.0000000e-01   2.9291727e+00
   5.0000000e-01   2.9678549e+00
   6.0000000e-01   3.0068545e+00
   7.0000000e-01   3.0461703e+00
   8.0000000e-01   3.0858012e+00
   9.0000000e-01   3.1257461e+00
   1.0000000e+00   3.1660036e+00
   1.1000000e+00   3.2065725e+00
   1.2000000e+00   3.2474514e+00
   1.3000000e+00   3.2886389e+00
   1.4000000e+00   3.3301311e+00
   1.5000000e+00   3.3719056e+00
   1.6000000e+00   3.4139576e+00
   1.7000000e+00   3.4562972e+00
   1.8000000e+00   3.4989051e+00
   1.9000000e+00   3.5418166e+00
   2.0000000e+00   3.5850233e+00
   2.1000000e+00   3.6285004e+00
   2.2000000e+00   3.6722605e+00
   2.3000000e+00   3.7163065e+00
   2.4000000e+00   3.7606346e+00
   2.5000000e+00   3.8052104e+00
   2.6000000e+00   3.8499722e+00
   2.7000000e+00   3.8949849e+00
   2.8000000e+00   3.9402546e+00
   2.9000000e+00   3.9856968e+00
   3.0000000e+00   4.0313362e+00
   3.1000000e+00   4.0772561e+00
   3.2000000e+00   4.1234403e+00
   3.3000000e+00   4.1698861e+00
   3.4000000e+00   4.2165692e+00
   3.5000000e+00   4.2634992e+00
   3.6000000e+00   4.3107292e+00
   3.7000000e+00   4.3581947e+00
   3.8000000e+00   4.4058461e+00
   3.9000000e+00   4.4537440e+00
   4.0000000e+00   4.5018419e+00
   4.1000000e+00   4.5502051e+00
   4.2000000e+00   4.5988095e+00
   4.3000000e+00   4.6476984e+00
   4.4000000e+00   4.6968256e+00
   4.5000000e+00   4.7461496e+00
   4.6000000e+00   4.7956901e+00
   4.7000000e+00   4.8453571e+00
   4.8000000e+00   4.8952455e+00
   4.9000000e+00   4.9453877e+00
   5.0000000e+00   4.9956923e+00
   5.1000000e+00   5.0462280e+00
   5.2000000e+00   5.0970341e+00
   5.3000000e+00   5.1480211e+00
   5.4000000e+00   5.1992662e+00
   5.5000000e+00   5.2507665e+00
   5.6000000e+00   5.3024364e+00
   5.7000000e+00   5.3543571e+00
   5.8000000e+00   5.4065490e+00
   5.9000000e+00   5.4589105e+00
   6.0000000e+00   5.5113996e+00
   6.1000000e+00   5.5641277e+00
   6.2000000e+00   5.6171319e+00
   6.3000000e+00   5.6703637e+00
   6.4000000e+00   5.7237987e+00
   6.5000000e+00   5.7774731e+00
   6.6000000e+00   5.8314022e+00
   6.7000000e+00   5.8855415e+00
   6.8000000e+00   5.9398049e+00
   6.9000000e+00   5.9943308e+00
   7.0000000e+00   6.0491835e+00
   7.1000000e+00   6.1043026e+00
   7.2000000e+00   6.1595865e+00
   7.3000000e+00   6.2151922e+00
   7.4000000e+00   6.2710226e+00
   7.5000000e+00   6.3270053e+00
   7.6000000e+00   6.3833211e+00
   7.7000000e+00   6.4398001e+00
   7.8000000e+00   6.4964839e+00
   7.9000000e+00   6.5533569e+00
   8.0000000e+00   6.6105076e+00
   8.1000000e+00   6.6678738e+00
   8.2000000e+00   6.7255238e+00
   8.3000000e+00   6.7835029e+00
   8.4000000e+00   6.8416489e+00
   8.5000000e+00   6.9000942e+00
   8.6000000e+00   6.9585385e+00
   8.7000000e+00   7.0172691e+00
   8.8000000e+00   7.0763048e+00
   8.9000000e+00   7.1355869e+00
   9.0000000e+00   7.1952752e+00
   9.1000000e+00   7.2552145e+00
   9.2000000e+00   7.3153269e+00
   9.3000000e+00   7.3756796e+00
   9.4000000e+00   7.4362918e+00
   9.5000000e+00   7.4971594e+00
   9.6000000e+00   7.5582788e+00
   9.7000000e+00   7.6197482e+00
   9.8000000e+00   7.6816066e+00
   9.9000000e+00   7.7438407e+00
   1.0000000e+01   7.8064370e+00
   1.0100000e+01   7.8693258e+00
   1.0200000e+01   7.9325444e+00
   1.0300000e+01   7.9960956e+00
   1.0400000e+01   8.0599497e+00
   1.0500000e+01   8.1241491e+00
   1.0600000e+01   8.1885884e+00
   1.0700000e+01   8.2533739e+00
   1.0800000e+01   8.3184894e+00
   1.0900000e+01   8.3838744e+00
   1.1000000e+01   8.4497048e+00
   1.1100000e+01   8.5159612e+00
   1.1200000e+01   8.5825613e+00
   1.1300000e+01   8.6495953e+00
   1.1400000e+01   8.7169970e+00
   1.1500000e+01   8.7847526e+00
   1.1600000e+01   8.8529197e+00
   1.1700000e+01   8.9214891e+00
   1.1800000e+01   8.9903481e+00
   1.1900000e+01   9.0595336e+00
   1.2000000e+01   9.1290372e+00
   1.2100000e+01   9.1989290e+00
   1.2200000e+01   9.2691742e+00
   1.2300000e+01   9.3397957e+00
   1.2400000e+01   9.4108500e+00
   1.2500000e+01   9.4823393e+00
   1.2600000e+01   9.5542000e+00
   1.2700000e+01   9.6264807e+00
   1.2800000e+01   9.6992378e+00
   1.2900000e+01   9.7724349e+00
   1.3000000e+01   9.8460319e+00
   1.3100000e+01   9.9200418e+00
   1.3200000e+01   9.9943896e+00
   1.3300000e+01   1.0069206e+01
   1.3400000e+01   1.0144402e+01
   1.3500000e+01   1.0219960e+01
   1.3600000e+01   1.0295825e+01
   1.3700000e+01   1.0372021e+01
   1.3800000e+01   1.0448566e+01
   1.3900000e+01   1.0525562e+01
   1.4000000e+01   1.0603040e+01
   1.4100000e+01   1.0680983e+01
   1.4200000e+01   1.0759427e+01
   1.4300000e+01   1.0838320e+01
   1.4400000e+01   1.0917693e+01
   1.4500000e+01   1.0997561e+01
   1.4600000e+01   1.1077922e+01
   1.4700000e+01   1.1158774e+01
   1.4800000e+01   1.1240099e+01
   1.4900000e+01   1.1321843e+01
   1.5000000e+01   1.1404036e+01
   1.5100000e+01   1.1486713e+01
   1.5200000e+01   1.1569870e+01
   1.5300000e+01   1.1653505e+01
   1.5400000e+01   1.1737614e+01
   1.5500000e+01   1.1822140e+01
   1.5600000e+01   1.1907130e+01
   1.5700000e+01   1.1992589e+01
   1.5800000e+01   1.2078514e+01
   1.5900000e+01   1.2164902e+01
   1.6000000e+01   1.2251750e+01
   1.6100000e+01   1.2339055e+01
   1.6200000e+01   1.2426783e+01
   1.6300000e+01   1.2514929e+01
   1.6400000e+01   1.2603526e+01
   1.6500000e+01   1.2692570e+01
   1.6600000e+01   1.2782058e+01
   1.6700000e+01   1.2871987e+01
   1.6800000e+01   1.2962355e+01
   1.6900000e+01   1.3053158e+01
   1.7000000e+01   1.3144394e+01
   1.7100000e+01   1.3236060e+01
   1.7200000e+01   1.3328152e+01
   1.7300000e+01   1.3420667e+01
   1.7400000e+01   1.3513603e+01
   1.7500000e+01   1.3606956e+01
   1.7600000e+01   1.3700724e+01
   1.7700000e+01   1.3794903e+01
   1.7800000e+01   1.3889491e+01
   1.7900000e+01   1.3984484e+01
   1.8000000e+01   1.4079879e+01
   1.8100000e+01   1.4175674e+01
   1.8200000e+01   1.4271865e+01
   1.8300000e+01   1.4368450e+01
   1.8400000e+01   1.4465424e+01
   1.8500000e+01   1.4562786e+01
   1.8600000e+01   1.4660533e+01
   1.8700000e+01   1.4758660e+01
   1.8800000e+01   1.4857166e+01
   1.8900000e+01   1.4956047e+01
   1.9000000e+01   1.5055300e+01
   1.9100000e+01   1.5154922e+01
   1.9200000e+01   1.5254911e+01
   1.9300000e+01   1.5355263e+01
   1.9400000e+01   1.5455975e+01
   1.9500000e+01   1.5557045e+01
   1.9600000e+01   1.5658469e+01
   1.9700000e+01   1.5760245e+01
   1.9800000e+01   1.5862369e+01
   1.9900000e+01   1.5964839e+01
   2.0000000e+01   1.6067651e+01
   2.0100000e+01   1.6170803e+01
   2.0200000e+01   1.6274292e+01
   2.0300000e+01   1.6378116e+01
   2.0400000e+01   1.6482270e+01
   2.0500000e+01   1.6586753e+01
   2.0600000e+01   1.6691561e+01
   2.0700000e+01   1.6796691e+01
   2.0800000e+01   1.6902142e+01
   2.0900000e+01   1.7007910e+01
   2.1000000e+01   1.7113991e+01
   2.1100000e+01   1.7220384e+01
   2.1200000e+01   1.7327086e+01
   2.1300000e+01   1.7434094e+01
   2.1400000e+01   1.7541404e+01
   2.1500000e+01   1.7649015e+01
   2.1600000e+01   1.7756924e+01
   2.1700000e+01   1.7865128e+01
   2.1800000e+01   1.7973624e+01
   2.1900000e+01   1.8082410e+01
   2.2000000e+01   1.8191482e+01
   2.2100000e+01   1.8300839e+01
   2.2200000e+01   1.8410477e+01
   2.2300000e+01   1.8520395e+01
   2.2400000e+01   1.8630589e+01
   2.2500000e+01   1.8741056e+01
   2.2600000e+01   1.8851795e+01
   2.2700000e+01   1.8962803e+01
   2.2800000e+01   1.9074077e+01
   2.2900000e+01   1.9185614e+01
   2.3000000e+01   1.9297412e+01
   2.3100000e+01   1.9409469e+01
   2.3200000e+01   1.9521783e+01
   2.3300000e+01   1.9634349e+01
   2.3400000e+01   1.9747167e+01
   2.3500000e+01   1.9860234e+01
   2.3600000e+01   1.9973546e+01
   2.3700000e+01   2.0087103e+01
   2.3800000e+01   2.0200901e+01
   2.3900000e+01   2.0314938e+01
   2.4000000e+01   2.0429212e+01
   2.4100000e+01   2.0543720e+01
   2.4200000e+01   2.0658461e+01
   2.4300000e+01   2.0773430e+01
   2.4400000e+01   2.0888628e+01
   2.4500000e+01   2.1004050e+01
   2.4600000e+01   2.1119695e+01
   2.4700000e+01   2.1235561e+01
   2.4800000e+01   2.1351645e+01
   2.4900000e+01   2.1467945e+01
   2.5000000e+01   2.1584458e+01
   2.5100000e+01   2.1701184e+01
   2.5200000e+01   2.1818118e+01
   2.5300000e+01   2.1935260e+01
   2.5400000e+01   2.2052607e+01
   2.5500000e+01   2.2170157e+01
   2.5600000e+01   2.2287908e+01
   2.5700000e+01   2.2405858e+01
   2.5800000e+01   2.2524004e+01
   2.5900000e+01   2.2642344e+01
   2.6000000e+01   2.2760877e+01
   2.6100000e+01   2.2879600e+01
   2.6200000e+01   2.2998512e+01
   2.6300000e+01   2.3117610e+01
   2.6400000e+01   2.3236892e+01
   2.6500000e+01   2.3356356e+01
   2.6600000e+01   2.3476001e+01
   2.6700000e+01   2.3595824e+01
   2.6800000e+01   2.3715823e+01
   2.6900000e+01   2.3835997e+01
   2.7000000e+01   2.3956343e+01
   2.7100000e+01   2.4076860e+01
   2.7200000e+01   2.4197545e+01
   2.7300000e+01   2.4318398e+01
   2.7400000e+01   2.4439415e+01
   2.7500000e+01   2.4560595e+01
   2.7600000e+01   2.4681936e+01
   2.7700000e+01   2.4803437e+01
   2.7800000e+01   2.4925095e+01
   2.7900000e+01   2.5046909e+01
   2.8000000e+01   2.5168878e+01
   2.8100000e+01   2.5290998e+01
   2.8200000e+01   2.5413269e+01
   2.8300000e+01   2.5535688e+01
   2.8400000e+01   2.5658255e+01
   2.8500000e+01   2.5780966e+01
   2.8600000e+01   2.5903822e+01
   2.8700000e+01   2.6026819e+01
   2.8800000e+01   2.6149956e+01
   2.8900000e+01   2.6273232e+01
   2.9000000e+01   2.6396645e+01
   2.9100000e+01   2.6520193e+01
   2.9200000e+01   2.6643875e+01
   2.9300000e+01   2.6767689e+01
   2.9400000e+01   2.6891633e+01
   2.9500000e+01   2.7015706e+01
   2.9600000e+01   2.7139907e+01
   2.9700000e+01   2.7264233e+01
   2.9800000e+01   2.7388684e+01
   2.9900000e+01   2.7513257e+01
   3.0000000e+01   2.7637952e+01


==> input/Cav_Jinput_optimal_link3_BS3-MT9a-9b_Tx2V8V2H8H-Rx5Vl5Vu5Hl5Hu_128_161_lower_averaged-16_lseg16_DPmode1.dat <==
  -1.0000000e+01   5.3622261e-01
  -9.9000000e+00   5.4624079e-01
  -9.8000000e+00   5.5642505e-01
  -9.7000000e+00   5.6677163e-01
  -9.6000000e+00   5.7727823e-01
  -9.5000000e+00   5.8795140e-01
  -9.4000000e+00   5.9878993e-01
  -9.3000000e+00   6.0980447e-01
  -9.2000000e+00   6.2099085e-01
  -9.1000000e+00   6.3235105e-01
  -9.0000000e+00   6.4389104e-01
  -8.9000000e+00   6.5560997e-01
  -8.8000000e+00   6.6750418e-01
  -8.7000000e+00   6.7957549e-01
  -8.6000000e+00   6.9182842e-01
  -8.5000000e+00   7.0426453e-01
  -8.4000000e+00   7.1688567e-01
  -8.3000000e+00   7.2969412e-01
  -8.2000000e+00   7.4269332e-01
  -8.1000000e+00   7.5589583e-01
  -8.0000000e+00   7.6930522e-01
  -7.9000000e+00   7.8291781e-01
  -7.8000000e+00   7.9674784e-01
  -7.7000000e+00   8.1079098e-01
  -7.6000000e+00   8.2504681e-01
  -7.5000000e+00   8.3951436e-01
  -7.4000000e+00   8.5420463e-01
  -7.3000000e+00   8.6911011e-01
  -7.2000000e+00   8.8422928e-01
  -7.1000000e+00   8.9956314e-01
  -7.0000000e+00   9.1512953e-01
  -6.9000000e+00   9.3092194e-01
  -6.8000000e+00   9.4693638e-01
  -6.7000000e+00   9.6318224e-01
  -6.6000000e+00   9.7966379e-01
  -6.5000000e+00   9.9639067e-01
  -6.4000000e+00   1.0133569e+00
  -6.3000000e+00   1.0305629e+00
  -6.2000000e+00   1.0480078e+00
  -6.1000000e+00   1.0656963e+00
  -6.0000000e+00   1.0836292e+00
  -5.9000000e+00   1.1018101e+00
  -5.8000000e+00   1.1202402e+00
  -5.7000000e+00   1.1389168e+00
  -5.6000000e+00   1.1578494e+00
  -5.5000000e+00   1.1770351e+00
  -5.4000000e+00   1.1964746e+00
  -5.3000000e+00   1.2161881e+00
  -5.2000000e+00   1.2361615e+00
  -5.1000000e+00   1.2563955e+00
  -5.0000000e+00   1.2769045e+00
  -4.9000000e+00   1.2977011e+00
  -4.8000000e+00   1.3187699e+00
  -4.7000000e+00   1.3401083e+00
  -4.6000000e+00   1.3617192e+00
  -4.5000000e+00   1.3836097e+00
  -4.4000000e+00   1.4057784e+00
  -4.3000000e+00   1.4282300e+00
  -4.2000000e+00   1.4509615e+00
  -4.1000000e+00   1.4739794e+00
  -4.0000000e+00   1.4972853e+00
  -3.9000000e+00   1.5208885e+00
  -3.8000000e+00   1.5447798e+00
  -3.7000000e+00   1.5689602e+00
  -3.6000000e+00   1.5934306e+00
  -3.5000000e+00   1.6181921e+00
  -3.4000000e+00   1.6432472e+00
  -3.3000000e+00   1.6685992e+00
  -3.2000000e+00   1.6942541e+00
  -3.1000000e+00   1.7202057e+00
  -3.0000000e+00   1.7464550e+00
  -2.9000000e+00   1.7730132e+00
  -2.8000000e+00   1.7998742e+00
  -2.7000000e+00   1.8270376e+00
  -2.6000000e+00   1.8545042e+00
  -2.5000000e+00   1.8822745e+00
  -2.4000000e+00   1.9103502e+00
  -2.3000000e+00   1.9387373e+00
  -2.2000000e+00   1.9674318e+00
  -2.1000000e+00   1.9964358e+00
  -2.0000000e+00   2.0257486e+00
  -1.9000000e+00   2.0553704e+00
  -1.8000000e+00   2.0853018e+00
  -1.7000000e+00   2.1155523e+00
  -1.6000000e+00   2.1461143e+00
  -1.5000000e+00   2.1769880e+00
  -1.4000000e+00   2.2081735e+00
  -1.3000000e+00   2.2396710e+00
  -1.2000000e+00   2.2714804e+00
  -1.1000000e+00   2.3036019e+00
  -1.0000000e+00   2.3360358e+00
  -9.0000000e-01   2.3687835e+00
  -8.0000000e-01   2.4018450e+00
  -7.0000000e-01   2.4352168e+00
  -6.0000000e-01   2.4689042e+00
  -5.0000000e-01   2.5029070e+00
  -4.0000000e-01   2.5372247e+00
  -3.0000000e-01   2.5718571e+00
  -2.0000000e-01   2.6068038e+00
  -1.0000000e-01   2.6420461e+00
   0.0000000e+00   2.6775887e+00
   1.0000000e-01   2.7134444e+00
   2.0000000e-01   2.7496127e+00
   3.0000000e-01   2.7860928e+00
   4.0000000e-01   2.8228814e+00
   5.0000000e-01   2.8599172e+00
   6.0000000e-01   2.8972554e+00
   7.0000000e-01   2.9349033e+00
   8.0000000e-01   2.9728320e+00
   9.0000000e-01   3.0109805e+00
   1.0000000e+00   3.0494213e+00
   1.1000000e+00   3.0881485e+00
   1.2000000e+00   3.1271612e+00
   1.3000000e+00   3.1664795e+00
   1.4000000e+00   3.2060755e+00
   1.5000000e+00   3.2458526e+00
   1.6000000e+00   3.2858309e+00
   1.7000000e+00   3.3260480e+00
   1.8000000e+00   3.3665444e+00
   1.9000000e+00   3.4072999e+00
   2.0000000e+00   3.4482214e+00
   2.1000000e+00   3.4893365e+00
   2.2000000e+00   3.5306548e+00
   2.3000000e+00   3.5721867e+00
   2.4000000e+00   3.6139270e+00
   2.5000000e+00   3.6559294e+00
   2.6000000e+00   3.6981834e+00
   2.7000000e+00   3.7405988e+00
   2.8000000e+00   3.7831612e+00
   2.9000000e+00   3.8259515e+00
   3.0000000e+00   3.8689238e+00
   3.1000000e+00   3.9121462e+00
   3.2000000e+00   3.9555857e+00
   3.3000000e+00   3.9992650e+00
   3.4000000e+00   4.0431438e+00
   3.5000000e+00   4.0872059e+00
   3.6000000e+00   4.1314757e+00
   3.7000000e+00   4.1759610e+00
   3.8000000e+00   4.2206093e+00
   3.9000000e+00   4.2654153e+00
   4.0000000e+00   4.3102896e+00
   4.1000000e+00   4.3553998e+00
   4.2000000e+00   4.4006970e+00
   4.3000000e+00   4.4460386e+00
   4.4000000e+00   4.4915850e+00
   4.5000000e+00   4.5371824e+00
   4.6000000e+00   4.5828995e+00
   4.7000000e+00   4.6286785e+00
   4.8000000e+00   4.6745623e+00
   4.9000000e+00   4.7204972e+00
   5.0000000e+00   4.7664293e+00
   5.1000000e+00   4.8124914e+00
   5.2000000e+00   4.8588678e+00
   5.3000000e+00   4.9054999e+00
   5.4000000e+00   4.9522909e+00
   5.5000000e+00   4.9991100e+00
   5.6000000e+00   5.0459962e+00
   5.7000000e+00   5.0930188e+00
   5.8000000e+00   5.1402385e+00
   5.9000000e+00   5.1876501e+00
   6.0000000e+00   5.2353019e+00
   6.1000000e+00   5.2832668e+00
   6.2000000e+00   5.3314723e+00
   6.3000000e+00   5.3796487e+00
   6.4000000e+00   5.4281364e+00
   6.5000000e+00   5.4769003e+00
   6.6000000e+00   5.5256189e+00
   6.7000000e+00   5.5743993e+00
   6.8000000e+00   5.6234983e+00
   6.9000000e+00   5.6725960e+00
   7.0000000e+00   5.7217359e+00
   7.1000000e+00   5.7711448e+00
   7.2000000e+00   5.8208192e+00
   7.3000000e+00   5.8706298e+00
   7.4000000e+00   5.9206350e+00
   7.5000000e+00   5.9707251e+00
   7.6000000e+00   6.0210038e+00
   7.7000000e+00   6.0714326e+00
   7.8000000e+00   6.1220232e+00
   7.9000000e+00   6.1727844e+00
   8.0000000e+00   6.2236526e+00
   8.1000000e+00   6.2746799e+00
   8.2000000e+00   6.3259099e+00
   8.3000000e+00   6.3771272e+00
   8.4000000e+00   6.4285442e+00
   8.5000000e+00   6.4802965e+00
   8.6000000e+00   6.5323451e+00
   8.7000000e+00   6.5846108e+00
   8.8000000e+00   6.6370078e+00
   8.9000000e+00   6.6897567e+00
   9.0000000e+00   6.7428368e+00
   9.1000000e+00   6.7961729e+00
   9.2000000e+00   6.8496811e+00
   9.3000000e+00   6.9034902e+00
   9.4000000e+00   6.9574332e+00
   9.5000000e+00   7.0117214e+00
   9.6000000e+00   7.0662468e+00
   9.7000000e+00   7.1210208e+00
   9.8000000e+00   7.1760330e+00
   9.9000000e+00   7.2313199e+00
   1.0000000e+01   7.2867938e+00
   1.0100000e+01   7.3423630e+00
   1.0200000e+01   7.3982194e+00
   1.0300000e+01   7.4542860e+00
   1.0400000e+01   7.5105618e+00
   1.0500000e+01   7.5672146e+00
   1.0600000e+01   7.6242165e+00
   1.0700000e+01   7.6815514e+00
   1.0800000e+01   7.7392974e+00
   1.0900000e+01   7.7973115e+00
   1.1000000e+01   7.8556653e+00
   1.1100000e+01   7.9142414e+00
   1.1200000e+01   7.9729987e+00
   1.1300000e+01   8.0321017e+00
   1.1400000e+01   8.0915188e+00
   1.1500000e+01   8.1511694e+00
   1.1600000e+01   8.2111890e+00
   1.1700000e+01   8.2716326e+00
   1.1800000e+01   8.3323505e+00
   1.1900000e+01   8.3934109e+00
   1.2000000e+01   8.4547530e+00
   1.2100000e+01   8.5163178e+00
   1.2200000e+01   8.5782068e+00
   1.2300000e+01   8.6405053e+00
   1.2400000e+01   8.7031871e+00
   1.2500000e+01   8.7662582e+00
   1.2600000e+01   8.8297445e+00
   1.2700000e+01   8.8936458e+00
   1.2800000e+01   8.9578947e+00
   1.2900000e+01   9.0224894e+00
   1.3000000e+01   9.0873841e+00
   1.3100000e+01   9.1526650e+00
   1.3200000e+01   9.2183352e+00
   1.3300000e+01   9.2843961e+00
   1.3400000e+01   9.3508312e+00
   1.3500000e+01   9.4176632e+00
   1.3600000e+01   9.4848773e+00
   1.3700000e+01   9.5525094e+00
   1.3800000e+01   9.6205643e+00
   1.3900000e+01   9.6889785e+00
   1.4000000e+01   9.7577414e+00
   1.4100000e+01   9.8268454e+00
   1.4200000e+01   9.8963733e+00
   1.4300000e+01   9.9663240e+00
   1.4400000e+01   1.0036683e+01
   1.4500000e+01   1.0107396e+01
   1.4600000e+01   1.0178529e+01
   1.4700000e+01   1.0250081e+01
   1.4800000e+01   1.0322050e+01
   1.4900000e+01   1.0394437e+01
   1.5000000e+01   1.0467238e+01
   1.5100000e+01   1.0540454e+01
   1.5200000e+01   1.0614082e+01
   1.5300000e+01   1.0688121e+01
   1.5400000e+01   1.0762571e+01
   1.5500000e+01   1.0837429e+01
   1.5600000e+01   1.0912695e+01
   1.5700000e+01   1.0988366e+01
   1.5800000e+01   1.1064443e+01
   1.5900000e+01   1.1140923e+01
   1.6000000e+01   1.1217805e+01
   1.6100000e+01   1.1295088e+01
   1.6200000e+01   1.1372770e+01
   1.6300000e+01   1.1450850e+01
   1.6400000e+01   1.1529327e+01
   1.6500000e+01   1.1608200e+01
   1.6600000e+01   1.1687466e+01
   1.6700000e+01   1.1767124e+01
   1.6800000e+01   1.1847174e+01
   1.6900000e+01   1.1927614e+01
   1.7000000e+01   1.2008442e+01
   1.7100000e+01   1.2089657e+01
   1.7200000e+01   1.2171258e+01
   1.7300000e+01   1.2253243e+01
   1.7400000e+01   1.2335611e+01
   1.7500000e+01   1.2418360e+01
   1.7600000e+01   1.2501489e+01
   1.7700000e+01   1.2584997e+01
   1.7800000e+01   1.2668882e+01
   1.7900000e+01   1.2753143e+01
   1.8000000e+01   1.2837778e+01
   1.8100000e+01   1.2922787e+01
   1.8200000e+01   1.3008166e+01
   1.8300000e+01   1.3093916e+01
   1.8400000e+01   1.3180035e+01
   1.8500000e+01   1.3266520e+01
   1.8600000e+01   1.3353372e+01
   1.8700000e+01   1.3440587e+01
   1.8800000e+01   1.3528166e+01
   1.8900000e+01   1.3616106e+01
   1.9000000e+01   1.3704406e+01
   1.9100000e+01   1.3793065e+01
   1.9200000e+01   1.3882081e+01
   1.9300000e+01   1.3971452e+01
   1.9400000e+01   1.4061178e+01
   1.9500000e+01   1.4151256e+01
   1.9600000e+01   1.4241685e+01
   1.9700000e+01   1.4332464e+01
   1.9800000e+01   1.4423592e+01
   1.9900000e+01   1.4515066e+01
   2.0000000e+01   1.4606885e+01
   2.0100000e+01   1.4699048e+01
   2.0200000e+01   1.4791554e+01
   2.0300000e+01   1.4884400e+01
   2.0400000e+01   1.4977586e+01
   2.0500000e+01   1.5071109e+01
   2.0600000e+01   1.5164968e+01
   2.0700000e+01   1.5259162e+01
   2.0800000e+01   1.5353690e+01
   2.0900000e+01   1.5448549e+01
   2.1000000e+01   1.5543738e+01
   2.1100000e+01   1.5639256e+01
   2.1200000e+01   1.5735101e+01
   2.1300000e+01   1.5831271e+01
   2.1400000e+01   1.5927766e+01
   2.1500000e+01   1.6024582e+01
   2.1600000e+01   1.6121720e+01
   2.1700000e+01   1.6219177e+01
   2.1800000e+01   1.6316952e+01
   2.1900000e+01   1.6415043e+01
   2.2000000e+01   1.6513448e+01
   2.2100000e+01   1.6612167e+01
   2.2200000e+01   1.6711196e+01
   2.2300000e+01   1.6810536e+01
   2.2400000e+01   1.6910184e+01
   2.2500000e+01   1.7010139e+01
   2.2600000e+01   1.7110399e+01
   2.2700000e+01   1.7210962e+01
   2.2800000e+01   1.7311827e+01
   2.2900000e+01   1.7412993e+01
   2.3000000e+01   1.7514457e+01
   2.3100000e+01   1.7616218e+01
   2.3200000e+01   1.7718274e+01
   2.3300000e+01   1.7820625e+01
   2.3400000e+01   1.7923267e+01
   2.3500000e+01   1.8026200e+01
   2.3600000e+01   1.8129422e+01
   2.3700000e+01   1.8232931e+01
   2.3800000e+01   1.8336726e+01
   2.3900000e+01   1.8440805e+01
   2.4000000e+01   1.8545166e+01
   2.4100000e+01   1.8649807e+01
   2.4200000e+01   1.8754728e+01
   2.4300000e+01   1.8859926e+01
   2.4400000e+01   1.8965400e+01
   2.4500000e+01   1.9071148e+01
   2.4600000e+01   1.9177168e+01
   2.4700000e+01   1.9283459e+01
   2.4800000e+01   1.9390019e+01
   2.4900000e+01   1.9496847e+01
   2.5000000e+01   1.9603940e+01
   2.5100000e+01   1.9711297e+01
   2.5200000e+01   1.9818916e+01
   2.5300000e+01   1.9926797e+01
   2.5400000e+01   2.0034936e+01
   2.5500000e+01   2.0143332e+01
   2.5600000e+01   2.0251985e+01
   2.5700000e+01   2.0360891e+01
   2.5800000e+01   2.0470049e+01
   2.5900000e+01   2.0579458e+01
   2.6000000e+01   2.0689116e+01
   2.6100000e+01   2.0799021e+01
   2.6200000e+01   2.0909172e+01
   2.6300000e+01   2.1019567e+01
   2.6400000e+01   2.1130203e+01
   2.6500000e+01   2.1241080e+01
   2.6600000e+01   2.1352196e+01
   2.6700000e+01   2.1463549e+01
   2.6800000e+01   2.1575137e+01
   2.6900000e+01   2.1686960e+01
   2.7000000e+01   2.1799014e+01
   2.7100000e+01   2.1911298e+01
   2.7200000e+01   2.2023811e+01
   2.7300000e+01   2.2136551e+01
   2.7400000e+01   2.2249516e+01
   2.7500000e+01   2.2362705e+01
   2.7600000e+01   2.2476115e+01
   2.7700000e+01   2.2589746e+01
   2.7800000e+01   2.2703596e+01
   2.7900000e+01   2.2817662e+01
   2.8000000e+01   2.2931943e+01
   2.8100000e+01   2.3046438e+01
   2.8200000e+01   2.3161145e+01
   2.8300000e+01   2.3276061e+01
   2.8400000e+01   2.3391186e+01
   2.8500000e+01   2.3506518e+01
   2.8600000e+01   2.3622055e+01
   2.8700000e+01   2.3737796e+01
   2.8800000e+01   2.3853738e+01
   2.8900000e+01   2.3969881e+01
   2.9000000e+01   2.4086222e+01
   2.9100000e+01   2.4202759e+01
   2.9200000e+01   2.4319492e+01
   2.9300000e+01   2.4436418e+01
   2.9400000e+01   2.4553537e+01
   2.9500000e+01   2.4670845e+01
   2.9600000e+01   2.4788342e+01
   2.9700000e+01   2.4906026e+01
   2.9800000e+01   2.5023895e+01
   2.9900000e+01   2.5141948e+01
   3.0000000e+01   2.5260183e+01


==> input/Cav_Jinput_optimal_link5_BS2-MT10b-9a_Tx2H4H6H8H-Rx8Hl8Hu9Hl9Hu_128_161_lower_averaged-16_lseg16_DPmode0.dat <==
  -1.0000000e+01   1.2575788e+00
  -9.9000000e+00   1.2765726e+00
  -9.8000000e+00   1.2957450e+00
  -9.7000000e+00   1.3150956e+00
  -9.6000000e+00   1.3346237e+00
  -9.5000000e+00   1.3543287e+00
  -9.4000000e+00   1.3742097e+00
  -9.3000000e+00   1.3942662e+00
  -9.2000000e+00   1.4144974e+00
  -9.1000000e+00   1.4349023e+00
  -9.0000000e+00   1.4554802e+00
  -8.9000000e+00   1.4762303e+00
  -8.8000000e+00   1.4971515e+00
  -8.7000000e+00   1.5182430e+00
  -8.6000000e+00   1.5395038e+00
  -8.5000000e+00   1.5609329e+00
  -8.4000000e+00   1.5825292e+00
  -8.3000000e+00   1.6042918e+00
  -8.2000000e+00   1.6262168e+00
  -8.1000000e+00   1.6483024e+00
  -8.0000000e+00   1.6705515e+00
  -7.9000000e+00   1.6929632e+00
  -7.8000000e+00   1.7155361e+00
  -7.7000000e+00   1.7382692e+00
  -7.6000000e+00   1.7611611e+00
  -7.5000000e+00   1.7842107e+00
  -7.4000000e+00   1.8074168e+00
  -7.3000000e+00   1.8307779e+00
  -7.2000000e+00   1.8542920e+00
  -7.1000000e+00   1.8779436e+00
  -7.0000000e+00   1.9017472e+00
  -6.9000000e+00   1.9257015e+00
  -6.8000000e+00   1.9498052e+00
  -6.7000000e+00   1.9740568e+00
  -6.6000000e+00   1.9984552e+00
  -6.5000000e+00   2.0229987e+00
  -6.4000000e+00   2.0476862e+00
  -6.3000000e+00   2.0725161e+00
  -6.2000000e+00   2.0974870e+00
  -6.1000000e+00   2.1225976e+00
  -6.0000000e+00   2.1478465e+00
  -5.9000000e+00   2.1732320e+00
  -5.8000000e+00   2.1987456e+00
  -5.7000000e+00   2.2243831e+00
  -5.6000000e+00   2.2501507e+00
  -5.5000000e+00   2.2760371e+00
  -5.4000000e+00   2.3020348e+00
  -5.3000000e+00   2.3281379e+00
  -5.2000000e+00   2.3543737e+00
  -5.1000000e+00   2.3807410e+00
  -5.0000000e+00   2.4072380e+00
  -4.9000000e+00   2.4338439e+00
  -4.8000000e+00   2.4605625e+00
  -4.7000000e+00   2.4874091e+00
  -4.6000000e+00   2.5143831e+00
  -4.5000000e+00   2.5414797e+00
  -4.4000000e+00   2.5686900e+00
  -4.3000000e+00   2.5960240e+00
  -4.2000000e+00   2.6234480e+00
  -4.1000000e+00   2.6509956e+00
  -4.0000000e+00   2.6786655e+00
  -3.9000000e+00   2.7064458e+00
  -3.8000000e+00   2.7343380e+00
  -3.7000000e+00   2.7623415e+00
  -3.6000000e+00   2.7904445e+00
  -3.5000000e+00   2.8186491e+00
  -3.4000000e+00   2.8469548e+00
  -3.3000000e+00   2.8753617e+00
  -3.2000000e+00   2.9038637e+00
  -3.1000000e+00   2.9324429e+00
  -3.0000000e+00   2.9611417e+00
  -2.9000000e+00   2.9899588e+00
  -2.8000000e+00   3.0188836e+00
  -2.7000000e+00   3.0479128e+00
  -2.6000000e+00   3.0770322e+00
  -2.5000000e+00   3.1062219e+00
  -2.4000000e+00   3.1354001e+00
  -2.3000000e+00   3.1645886e+00
  -2.2000000e+00   3.1937923e+00
  -2.1000000e+00   3.2230866e+00
  -2.0000000e+00   3.2525163e+00
  -1.9000000e+00   3.2820435e+00
  -1.8000000e+00   3.3116375e+00
  -1.7000000e+00   3.3413239e+00
  -1.6000000e+00   3.3711177e+00
  -1.5000000e+00   3.4009874e+00
  -1.4000000e+00   3.4309744e+00
  -1.3000000e+00   3.4609674e+00
  -1.2000000e+00   3.4910622e+00
  -1.1000000e+00   3.5212549e+00
  -1.0000000e+00   3.5515813e+00
  -9.0000000e-01   3.5820375e+00
  -8.0000000e-01   3.6125305e+00
  -7.0000000e-01   3.6430955e+00
  -6.0000000e-01   3.6738206e+00
  -5.0000000e-01   3.7046301e+00
  -4.0000000e-01   3.7355704e+00
  -3.0000000e-01   3.7665358e+00
  -2.0000000e-01   3.7975910e+00
  -1.0000000e-01   3.8287873e+00
   0.0000000e+00   3.8601434e+00
   1.0000000e-01   3.8916297e+00
   2.0000000e-01   3.9232832e+00
   3.0000000e-01   3.9551128e+00
   4.0000000e-01   3.9871178e+00
   5.0000000e-01   4.0192979e+00
   6.0000000e-01   4.0515954e+00
   7.0000000e-01   4.0840303e+00
   8.0000000e-01   4.1165806e+00
   9.0000000e-01   4.1493097e+00
   1.0000000e+00   4.1821771e+00
   1.1000000e+00   4.2151496e+00
   1.2000000e+00   4.2482185e+00
   1.3000000e+00   4.2814062e+00
   1.4000000e+00   4.3146623e+00
   1.5000000e+00   4.3479663e+00
   1.6000000e+00   4.3813993e+00
   1.7000000e+00   4.4149608e+00
   1.8000000e+00   4.4486879e+00
   1.9000000e+00   4.4825652e+00
   2.0000000e+00   4.5166334e+00
   2.1000000e+00   4.5508623e+00
   2.2000000e+00   4.5852756e+00
   2.3000000e+00   4.6198350e+00
   2.4000000e+00   4.6545826e+00
   2.5000000e+00   4.6894663e+00
   2.6000000e+00   4.7244781e+00
   2.7000000e+00   4.7596263e+00
   2.8000000e+00   4.7948220e+00
   2.9000000e+00   4.8300920e+00
   3.0000000e+00   4.8653763e+00
   3.1000000e+00   4.9007761e+00
   3.2000000e+00   4.9363679e+00
   3.3000000e+00   4.9721569e+00
   3.4000000e+00   5.0079340e+00
   3.5000000e+00   5.0438306e+00
   3.6000000e+00   5.0798583e+00
   3.7000000e+00   5.1160168e+00
   3.8000000e+00   5.1522820e+00
   3.9000000e+00   5.1886746e+00
   4.0000000e+00   5.2251743e+00
   4.1000000e+00   5.2618460e+00
   4.2000000e+00   5.2986729e+00
   4.3000000e+00   5.3356790e+00
   4.4000000e+00   5.3729130e+00
   4.5000000e+00   5.4103150e+00
   4.6000000e+00   5.4478300e+00
   4.7000000e+00   5.4855758e+00
   4.8000000e+00   5.5235136e+00
   4.9000000e+00   5.5616573e+00
   5.0000000e+00   5.6000077e+00
   5.1000000e+00   5.6384734e+00
   5.2000000e+00   5.6770839e+00
   5.3000000e+00   5.7158769e+00
   5.4000000e+00   5.7548912e+00
   5.5000000e+00   5.7941058e+00
   5.6000000e+00   5.8335201e+00
   5.7000000e+00   5.8731395e+00
   5.8000000e+00   5.9129110e+00
   5.9000000e+00   5.9529115e+00
   6.0000000e+00   5.9931371e+00
   6.1000000e+00   6.0335806e+00
   6.2000000e+00   6.0742374e+00
   6.3000000e+00   6.1150536e+00
   6.4000000e+00   6.1561389e+00
   6.5000000e+00   6.1974999e+00
   6.6000000e+00   6.2390340e+00
   6.7000000e+00   6.2808204e+00
   6.8000000e+00   6.3228791e+00
   6.9000000e+00   6.3651677e+00
   7.0000000e+00   6.4076927e+00
   7.1000000e+00   6.4504613e+00
   7.2000000e+00   6.4935049e+00
   7.3000000e+00   6.5368133e+00
   7.4000000e+00   6.5803529e+00
   7.5000000e+00   6.6241649e+00
   7.6000000e+00   6.6681910e+00
   7.7000000e+00   6.7123250e+00
   7.8000000e+00   6.7567314e+00
   7.9000000e+00   6.8012962e+00
   8.0000000e+00   6.8459942e+00
   8.1000000e+00   6.8909010e+00
   8.2000000e+00   6.9359886e+00
   8.3000000e+00   6.9813105e+00
   8.4000000e+00   7.0267998e+00
   8.5000000e+00   7.0723860e+00
   8.6000000e+00   7.1180271e+00
   8.7000000e+00   7.1638702e+00
   8.8000000e+00   7.2097534e+00
   8.9000000e+00   7.2558335e+00
   9.0000000e+00   7.3021708e+00
   9.1000000e+00   7.3487055e+00
   9.2000000e+00   7.3954143e+00
   9.3000000e+00   7.4422523e+00
   9.4000000e+00   7.4890413e+00
   9.5000000e+00   7.5360338e+00
   9.6000000e+00   7.5833034e+00
   9.7000000e+00   7.6308277e+00
   9.8000000e+00   7.6784511e+00
   9.9000000e+00   7.7261707e+00
   1.0000000e+01   7.7739760e+00
   1.0100000e+01   7.8219389e+00
   1.0200000e+01   7.8701713e+00
   1.0300000e+01   7.9185872e+00
   1.0400000e+01   7.9669219e+00
   1.0500000e+01   8.0154410e+00
   1.0600000e+01   8.0641898e+00
   1.0700000e+01   8.1130567e+00
   1.0800000e+01   8.1619268e+00
   1.0900000e+01   8.2108847e+00
   1.1000000e+01   8.2599770e+00
   1.1100000e+01   8.3093246e+00
   1.1200000e+01   8.3590530e+00
   1.1300000e+01   8.4090848e+00
   1.1400000e+01   8.4592174e+00
   1.1500000e+01   8.5096160e+00
   1.1600000e+01   8.5601062e+00
   1.1700000e+01   8.6107274e+00
   1.1800000e+01   8.6615659e+00
   1.1900000e+01   8.7126116e+00
   1.2000000e+01   8.7639049e+00
   1.2100000e+01   8.8154761e+00
   1.2200000e+01   8.8673098e+00
   1.2300000e+01   8.9195260e+00
   1.2400000e+01   8.9721106e+00
   1.2500000e+01   9.0249820e+00
   1.2600000e+01   9.0782056e+00
   1.2700000e+01   9.1317343e+00
   1.2800000e+01   9.1853798e+00
   1.2900000e+01   9.2392278e+00
   1.3000000e+01   9.2933227e+00
   1.3100000e+01   9.3477223e+00
   1.3200000e+01   9.4023619e+00
   1.3300000e+01   9.4573197e+00
   1.3400000e+01   9.5124291e+00
   1.3500000e+01   9.5677213e+00
   1.3600000e+01   9.6231657e+00
   1.3700000e+01   9.6788691e+00
   1.3800000e+01   9.7346201e+00
   1.3900000e+01   9.7907169e+00
   1.4000000e+01   9.8471335e+00
   1.4100000e+01   9.9038733e+00
   1.4200000e+01   9.9609135e+00
   1.4300000e+01   1.0018357e+01
   1.4400000e+01   1.0076158e+01
   1.4500000e+01   1.0134299e+01
   1.4600000e+01   1.0192895e+01
   1.4700000e+01   1.0251817e+01
   1.4800000e+01   1.0311127e+01
   1.4900000e+01   1.0370745e+01
   1.5000000e+01   1.0430715e+01
   1.5100000e+01   1.0491076e+01
   1.5200000e+01   1.0551859e+01
   1.5300000e+01   1.0613132e+01
   1.5400000e+01   1.0674859e+01
   1.5500000e+01   1.0737059e+01
   1.5600000e+01   1.0799721e+01
   1.5700000e+01   1.0862765e+01
   1.5800000e+01   1.0926214e+01
   1.5900000e+01   1.0990016e+01
   1.6000000e+01   1.1054245e+01
   1.6100000e+01   1.1118923e+01
   1.6200000e+01   1.1184028e+01
   1.6300000e+01   1.1249544e+01
   1.6400000e+01   1.1315423e+01
   1.6500000e+01   1.1381688e+01
   1.6600000e+01   1.1448254e+01
   1.6700000e+01   1.1515180e+01
   1.6800000e+01   1.1582446e+01
   1.6900000e+01   1.1650069e+01
   1.7000000e+01   1.1718138e+01
   1.7100000e+01   1.1786642e+01
   1.7200000e+01   1.1855639e+01
   1.7300000e+01   1.1925077e+01
   1.7400000e+01   1.1994986e+01
   1.7500000e+01   1.2065360e+01
   1.7600000e+01   1.2136221e+01
   1.7700000e+01   1.2207569e+01
   1.7800000e+01   1.2279353e+01
   1.7900000e+01   1.2351611e+01
   1.8000000e+01   1.2424334e+01
   1.8100000e+01   1.2497525e+01
   1.8200000e+01   1.2571195e+01
   1.8300000e+01   1.2645342e+01
   1.8400000e+01   1.2719928e+01
   1.8500000e+01   1.2794981e+01
   1.8600000e+01   1.2870473e+01
   1.8700000e+01   1.2946438e+01
   1.8800000e+01   1.3022872e+01
   1.8900000e+01   1.3099774e+01
   1.9000000e+01   1.3177143e+01
   1.9100000e+01   1.3254975e+01
   1.9200000e+01   1.3333268e+01
   1.9300000e+01   1.3412022e+01
   1.9400000e+01   1.3491232e+01
   1.9500000e+01   1.3570898e+01
   1.9600000e+01   1.3650991e+01
   1.9700000e+01   1.3731527e+01
   1.9800000e+01   1.3812512e+01
   1.9900000e+01   1.3893943e+01
   2.0000000e+01   1.3975820e+01
   2.0100000e+01   1.4058139e+01
   2.0200000e+01   1.4140898e+01
   2.0300000e+01   1.4224094e+01
   2.0400000e+01   1.4307726e+01
   2.0500000e+01   1.4391792e+01
   2.0600000e+01   1.4476288e+01
   2.0700000e+01   1.4561212e+01
   2.0800000e+01   1.4646563e+01
   2.0900000e+01   1.4732337e+01
   2.1000000e+01   1.4818533e+01
   2.1100000e+01   1.4905147e+01
   2.1200000e+01   1.4992178e+01
   2.1300000e+01   1.5079623e+01
   2.1400000e+01   1.5167480e+01
   2.1500000e+01   1.5255745e+01
   2.1600000e+01   1.5344418e+01
   2.1700000e+01   1.5433495e+01
   2.1800000e+01   1.5522974e+01
   2.1900000e+01   1.5612852e+01
   2.2000000e+01   1.5703127e+01
   2.2100000e+01   1.5793797e+01
   2.2200000e+01   1.5884859e+01
   2.2300000e+01   1.5976310e+01
   2.2400000e+01   1.6068149e+01
   2.2500000e+01   1.6160372e+01
   2.2600000e+01   1.6252978e+01
   2.2700000e+01   1.6345964e+01
   2.2800000e+01   1.6439327e+01
   2.2900000e+01   1.6533065e+01
   2.3000000e+01   1.6627175e+01
   2.3100000e+01   1.6721655e+01
   2.3200000e+01   1.6816503e+01
   2.3300000e+01   1.6911716e+01
   2.3400000e+01   1.7007292e+01
   2.3500000e+01   1.7103229e+01
   2.3600000e+01   1.7199523e+01
   2.3700000e+01   1.7296172e+01
   2.3800000e+01   1.7393174e+01
   2.3900000e+01   1.7490528e+01
   2.4000000e+01   1.7588229e+01
   2.4100000e+01   1.7686276e+01
   2.4200000e+01   1.7784666e+01
   2.4300000e+01   1.7883398e+01
   2.4400000e+01   1.7982468e+01
   2.4500000e+01   1.8081875e+01
   2.4600000e+01   1.8181615e+01
   2.4700000e+01   1.8281687e+01
   2.4800000e+01   1.8382088e+01
   2.4900000e+01   1.8482816e+01
   2.5000000e+01   1.8583868e+01
   2.5100000e+01   1.8685243e+01
   2.5200000e+01   1.8786937e+01
   2.5300000e+01   1.8888949e+01
   2.5400000e+01   1.8991276e+01
   2.5500000e+01   1.9093916e+01
   2.5600000e+01   1.9196867e+01
   2.5700000e+01   1.9300125e+01
   2.5800000e+01   1.9403690e+01
   2.5900000e+01   1.9507559e+01
   2.6000000e+01   1.9611730e+01
   2.6100000e+01   1.9716199e+01
   2.6200000e+01   1.9820966e+01
   2.6300000e+01   1.9926027e+01
   2.6400000e+01   2.0031382e+01
   2.6500000e+01   2.0137026e+01
   2.6600000e+01   2.0242959e+01
   2.6700000e+01   2.0349177e+01
   2.6800000e+01   2.0455680e+01
   2.6900000e+01   2.0562464e+01
   2.7000000e+01   2.0669527e+01
   2.7100000e+01   2.0776868e+01
   2.7200000e+01   2.0884484e+01
   2.7300000e+01   2.0992372e+01
   2.7400000e+01   2.1100532e+01
   2.7500000e+01   2.1208960e+01
   2.7600000e+01   2.1317655e+01
   2.7700000e+01   2.1426615e+01
   2.7800000e+01   2.1535837e+01
   2.7900000e+01   2.1645319e+01
   2.8000000e+01   2.1755059e+01
   2.8100000e+01   2.1865056e+01
   2.8200000e+01   2.1975306e+01
   2.8300000e+01   2.2085809e+01
   2.8400000e+01   2.2196561e+01
   2.8500000e+01   2.2307562e+01
   2.8600000e+01   2.2418808e+01
   2.8700000e+01   2.2530299e+01
   2.8800000e+01   2.2642031e+01
   2.8900000e+01   2.2754003e+01
   2.9000000e+01   2.2866213e+01
   2.9100000e+01   2.2978659e+01
   2.9200000e+01   2.3091339e+01
   2.9300000e+01   2.3204251e+01
   2.9400000e+01   2.3317393e+01
   2.9500000e+01   2.3430762e+01
   2.9600000e+01   2.3544358e+01
   2.9700000e+01   2.3658179e+01
   2.9800000e+01   2.3772221e+01
   2.9900000e+01   2.3886484e+01
   3.0000000e+01   2.4000965e+01


==> input/Cav_Jinput_optimal_link5_BS2-MT10b-9a_Tx2V4V6V8V-Rx8Vl8Vu9Vl9Vu_128_161_lower_averaged-16_lseg16_DPmode0.dat <==
  -1.0000000e+01   1.2163130e+00
  -9.9000000e+00   1.2347218e+00
  -9.8000000e+00   1.2533060e+00
  -9.7000000e+00   1.2720653e+00
  -9.6000000e+00   1.2909990e+00
  -9.5000000e+00   1.3101067e+00
  -9.4000000e+00   1.3293878e+00
  -9.3000000e+00   1.3488416e+00
  -9.2000000e+00   1.3684675e+00
  -9.1000000e+00   1.3882648e+00
  -9.0000000e+00   1.4082328e+00
  -8.9000000e+00   1.4283643e+00
  -8.8000000e+00   1.4486578e+00
  -8.7000000e+00   1.4691199e+00
  -8.6000000e+00   1.4897499e+00
  -8.5000000e+00   1.5105469e+00
  -8.4000000e+00   1.5315101e+00
  -8.3000000e+00   1.5526384e+00
  -8.2000000e+00   1.5739309e+00
  -8.1000000e+00   1.5953867e+00
  -8.0000000e+00   1.6170048e+00
  -7.9000000e+00   1.6387842e+00
  -7.8000000e+00   1.6607128e+00
  -7.7000000e+00   1.6827657e+00
  -7.6000000e+00   1.7049699e+00
  -7.5000000e+00   1.7273147e+00
  -7.4000000e+00   1.7498171e+00
  -7.3000000e+00   1.7724758e+00
  -7.2000000e+00   1.7952897e+00
  -7.1000000e+00   1.8182577e+00
  -7.0000000e+00   1.8413786e+00
  -6.9000000e+00   1.8646513e+00
  -6.8000000e+00   1.8880746e+00
  -6.7000000e+00   1.9116405e+00
  -6.6000000e+00   1.9353467e+00
  -6.5000000e+00   1.9592006e+00
  -6.4000000e+00   1.9832009e+00
  -6.3000000e+00   2.0073289e+00
  -6.2000000e+00   2.0315943e+00
  -6.1000000e+00   2.0560031e+00
  -6.0000000e+00   2.0805540e+00
  -5.9000000e+00   2.1052403e+00
  -5.8000000e+00   2.1300372e+00
  -5.7000000e+00   2.1549731e+00
  -5.6000000e+00   2.1800468e+00
  -5.5000000e+00   2.2052568e+00
  -5.4000000e+00   2.2305857e+00
  -5.3000000e+00   2.2560479e+00
  -5.2000000e+00   2.2816415e+00
  -5.1000000e+00   2.3073574e+00
  -5.0000000e+00   2.3331896e+00
  -4.9000000e+00   2.3590813e+00
  -4.8000000e+00   2.3850657e+00
  -4.7000000e+00   2.4111007e+00
  -4.6000000e+00   2.4372194e+00
  -4.5000000e+00   2.4634231e+00
  -4.4000000e+00   2.4897403e+00
  -4.3000000e+00   2.5161930e+00
  -4.2000000e+00   2.5427338e+00
  -4.1000000e+00   2.5693421e+00
  -4.0000000e+00   2.5960588e+00
  -3.9000000e+00   2.6229085e+00
  -3.8000000e+00   2.6498563e+00
  -3.7000000e+00   2.6768721e+00
  -3.6000000e+00   2.7039540e+00
  -3.5000000e+00   2.7311412e+00
  -3.4000000e+00   2.7583803e+00
  -3.3000000e+00   2.7857409e+00
  -3.2000000e+00   2.8132389e+00
  -3.1000000e+00   2.8408457e+00
  -3.0000000e+00   2.8685779e+00
  -2.9000000e+00   2.8963659e+00
  -2.8000000e+00   2.9241857e+00
  -2.7000000e+00   2.9520360e+00
  -2.6000000e+00   2.9799602e+00
  -2.5000000e+00   3.0080243e+00
  -2.4000000e+00   3.0360605e+00
  -2.3000000e+00   3.0642079e+00
  -2.2000000e+00   3.0924302e+00
  -2.1000000e+00   3.1207284e+00
  -2.0000000e+00   3.1491620e+00
  -1.9000000e+00   3.1777483e+00
  -1.8000000e+00   3.2064868e+00
  -1.7000000e+00   3.2353529e+00
  -1.6000000e+00   3.2643602e+00
  -1.5000000e+00   3.2934848e+00
  -1.4000000e+00   3.3226755e+00
  -1.3000000e+00   3.3519738e+00
  -1.2000000e+00   3.3814135e+00
  -1.1000000e+00   3.4108575e+00
  -1.0000000e+00   3.4403621e+00
  -9.0000000e-01   3.4698836e+00
  -8.0000000e-01   3.4994938e+00
  -7.0000000e-01   3.5292611e+00
  -6.0000000e-01   3.5591404e+00
  -5.0000000e-01   3.5891583e+00
  -4.0000000e-01   3.6192496e+00
  -3.0000000e-01   3.6494775e+00
  -2.0000000e-01   3.6798630e+00
  -1.0000000e-01   3.7103735e+00
   0.0000000e+00   3.7409075e+00
   1.0000000e-01   3.7713880e+00
   2.0000000e-01   3.8020384e+00
   3.0000000e-01   3.8327621e+00
   4.0000000e-01   3.8635131e+00
   5.0000000e-01   3.8943579e+00
   6.0000000e-01   3.9253629e+00
   7.0000000e-01   3.9564701e+00
   8.0000000e-01   3.9876016e+00
   9.0000000e-01   4.0189126e+00
   1.0000000e+00   4.0504083e+00
   1.1000000e+00   4.0819430e+00
   1.2000000e+00   4.1134747e+00
   1.3000000e+00   4.1450893e+00
   1.4000000e+00   4.1767930e+00
   1.5000000e+00   4.2085941e+00
   1.6000000e+00   4.2406149e+00
   1.7000000e+00   4.2726769e+00
   1.8000000e+00   4.3049510e+00
   1.9000000e+00   4.3373800e+00
   2.0000000e+00   4.3698656e+00
   2.1000000e+00   4.4023668e+00
   2.2000000e+00   4.4349792e+00
   2.3000000e+00   4.4676012e+00
   2.4000000e+00   4.5004535e+00
   2.5000000e+00   4.5334768e+00
   2.6000000e+00   4.5666630e+00
   2.7000000e+00   4.5998365e+00
   2.8000000e+00   4.6328663e+00
   2.9000000e+00   4.6660880e+00
   3.0000000e+00   4.6995697e+00
   3.1000000e+00   4.7333111e+00
   3.2000000e+00   4.7673119e+00
   3.3000000e+00   4.8015414e+00
   3.4000000e+00   4.8360055e+00
   3.5000000e+00   4.8706754e+00
   3.6000000e+00   4.9054547e+00
   3.7000000e+00   4.9404059e+00
   3.8000000e+00   4.9755922e+00
   3.9000000e+00   5.0110261e+00
   4.0000000e+00   5.0467238e+00
   4.1000000e+00   5.0826781e+00
   4.2000000e+00   5.1187504e+00
   4.3000000e+00   5.1548856e+00
   4.4000000e+00   5.1912546e+00
   4.5000000e+00   5.2278947e+00
   4.6000000e+00   5.2646618e+00
   4.7000000e+00   5.3015869e+00
   4.8000000e+00   5.3386986e+00
   4.9000000e+00   5.3758717e+00
   5.0000000e+00   5.4131014e+00
   5.1000000e+00   5.4505098e+00
   5.2000000e+00   5.4879064e+00
   5.3000000e+00   5.5253598e+00
   5.4000000e+00   5.5629906e+00
   5.5000000e+00   5.6007556e+00
   5.6000000e+00   5.6386874e+00
   5.7000000e+00   5.6767726e+00
   5.8000000e+00   5.7150001e+00
   5.9000000e+00   5.7533910e+00
   6.0000000e+00   5.7919180e+00
   6.1000000e+00   5.8307196e+00
   6.2000000e+00   5.8697850e+00
   6.3000000e+00   5.9090676e+00
   6.4000000e+00   5.9485220e+00
   6.5000000e+00   5.9881292e+00
   6.6000000e+00   6.0278479e+00
   6.7000000e+00   6.0678273e+00
   6.8000000e+00   6.1080234e+00
   6.9000000e+00   6.1484900e+00
   7.0000000e+00   6.1892507e+00
   7.1000000e+00   6.2301236e+00
   7.2000000e+00   6.2712967e+00
   7.3000000e+00   6.3125873e+00
   7.4000000e+00   6.3540544e+00
   7.5000000e+00   6.3957160e+00
   7.6000000e+00   6.4376639e+00
   7.7000000e+00   6.4798665e+00
   7.8000000e+00   6.5222061e+00
   7.9000000e+00   6.5646964e+00
   8.0000000e+00   6.6073686e+00
   8.1000000e+00   6.6501590e+00
   8.2000000e+00   6.6928979e+00
   8.3000000e+00   6.7355909e+00
   8.4000000e+00   6.7784279e+00
   8.5000000e+00   6.8212683e+00
   8.6000000e+00   6.8642008e+00
   8.7000000e+00   6.9073945e+00
   8.8000000e+00   6.9507772e+00
   8.9000000e+00   6.9943531e+00
   9.0000000e+00   7.0380903e+00
   9.1000000e+00   7.0820771e+00
   9.2000000e+00   7.1262959e+00
   9.3000000e+00   7.1707100e+00
   9.4000000e+00   7.2154268e+00
   9.5000000e+00   7.2604466e+00
   9.6000000e+00   7.3057344e+00
   9.7000000e+00   7.3510820e+00
   9.8000000e+00   7.3966718e+00
   9.9000000e+00   7.4422292e+00
   1.0000000e+01   7.4880133e+00
   1.0100000e+01   7.5341498e+00
   1.0200000e+01   7.5805723e+00
   1.0300000e+01   7.6270821e+00
   1.0400000e+01   7.6738846e+00
   1.0500000e+01   7.7208984e+00
   1.0600000e+01   7.7680433e+00
   1.0700000e+01   7.8153331e+00
   1.0800000e+01   7.8627023e+00
   1.0900000e+01   7.9103734e+00
   1.1000000e+01   7.9583028e+00
   1.1100000e+01   8.0063698e+00
   1.1200000e+01   8.0545874e+00
   1.1300000e+01   8.1029538e+00
   1.1400000e+01   8.1516099e+00
   1.1500000e+01   8.2005286e+00
   1.1600000e+01   8.2496996e+00
   1.1700000e+01   8.2989773e+00
   1.1800000e+01   8.3483890e+00
   1.1900000e+01   8.3979493e+00
   1.2000000e+01   8.4477178e+00
   1.2100000e+01   8.4977309e+00
   1.2200000e+01   8.5480227e+00
   1.2300000e+01   8.5986241e+00
   1.2400000e+01   8.6494937e+00
   1.2500000e+01   8.7006677e+00
   1.2600000e+01   8.7522370e+00
   1.2700000e+01   8.8042179e+00
   1.2800000e+01   8.8565001e+00
   1.2900000e+01   8.9091126e+00
   1.3000000e+01   8.9621688e+00
   1.3100000e+01   9.0155890e+00
   1.3200000e+01   9.0693735e+00
   1.3300000e+01   9.1235433e+00
   1.3400000e+01   9.1781654e+00
   1.3500000e+01   9.2331621e+00
   1.3600000e+01   9.2885038e+00
   1.3700000e+01   9.3442256e+00
   1.3800000e+01   9.4003962e+00
   1.3900000e+01   9.4568876e+00
   1.4000000e+01   9.5137036e+00
   1.4100000e+01   9.5708158e+00
   1.4200000e+01   9.6282535e+00
   1.4300000e+01   9.6861329e+00
   1.4400000e+01   9.7443286e+00
   1.4500000e+01   9.8029657e+00
   1.4600000e+01   9.8619543e+00
   1.4700000e+01   9.9213408e+00
   1.4800000e+01   9.9810442e+00
   1.4900000e+01   1.0041126e+01
   1.5000000e+01   1.0101550e+01
   1.5100000e+01   1.0162430e+01
   1.5200000e+01   1.0223784e+01
   1.5300000e+01   1.0285612e+01
   1.5400000e+01   1.0347903e+01
   1.5500000e+01   1.0410551e+01
   1.5600000e+01   1.0473566e+01
   1.5700000e+01   1.0536997e+01
   1.5800000e+01   1.0600879e+01
   1.5900000e+01   1.0665146e+01
   1.6000000e+01   1.0729875e+01
   1.6100000e+01   1.0794997e+01
   1.6200000e+01   1.0860489e+01
   1.6300000e+01   1.0926450e+01
   1.6400000e+01   1.0992879e+01
   1.6500000e+01   1.1059672e+01
   1.6600000e+01   1.1126936e+01
   1.6700000e+01   1.1194668e+01
   1.6800000e+01   1.1262868e+01
   1.6900000e+01   1.1331534e+01
   1.7000000e+01   1.1400664e+01
   1.7100000e+01   1.1470225e+01
   1.7200000e+01   1.1540240e+01
   1.7300000e+01   1.1610715e+01
   1.7400000e+01   1.1681650e+01
   1.7500000e+01   1.1753043e+01
   1.7600000e+01   1.1824872e+01
   1.7700000e+01   1.1897090e+01
   1.7800000e+01   1.1969676e+01
   1.7900000e+01   1.2042716e+01
   1.8000000e+01   1.2116207e+01
   1.8100000e+01   1.2190150e+01
   1.8200000e+01   1.2264542e+01
   1.8300000e+01   1.2339381e+01
   1.8400000e+01   1.2414665e+01
   1.8500000e+01   1.2490393e+01
   1.8600000e+01   1.2566564e+01
   1.8700000e+01   1.2643175e+01
   1.8800000e+01   1.2720224e+01
   1.8900000e+01   1.2797710e+01
   1.9000000e+01   1.2875631e+01
   1.9100000e+01   1.2953985e+01
   1.9200000e+01   1.3032770e+01
   1.9300000e+01   1.3111985e+01
   1.9400000e+01   1.3191627e+01
   1.9500000e+01   1.3271694e+01
   1.9600000e+01   1.3352186e+01
   1.9700000e+01   1.3433098e+01
   1.9800000e+01   1.3514431e+01
   1.9900000e+01   1.3596182e+01
   2.0000000e+01   1.3678348e+01
   2.0100000e+01   1.3760928e+01
   2.0200000e+01   1.3843920e+01
   2.0300000e+01   1.3927322e+01
   2.0400000e+01   1.4011133e+01
   2.0500000e+01   1.4095349e+01
   2.0600000e+01   1.4179969e+01
   2.0700000e+01   1.4264991e+01
   2.0800000e+01   1.4350412e+01
   2.0900000e+01   1.4436232e+01
   2.1000000e+01   1.4522448e+01
   2.1100000e+01   1.4609057e+01
   2.1200000e+01   1.4696059e+01
   2.1300000e+01   1.4783450e+01
   2.1400000e+01   1.4871229e+01
   2.1500000e+01   1.4959393e+01
   2.1600000e+01   1.5047941e+01
   2.1700000e+01   1.5136871e+01
   2.1800000e+01   1.5226180e+01
   2.1900000e+01   1.5315867e+01
   2.2000000e+01   1.5405929e+01
   2.2100000e+01   1.5496365e+01
   2.2200000e+01   1.5587172e+01
   2.2300000e+01   1.5678348e+01
   2.2400000e+01   1.5769891e+01
   2.2500000e+01   1.5861799e+01
   2.2600000e+01   1.5954071e+01
   2.2700000e+01   1.6046704e+01
   2.2800000e+01   1.6139695e+01
   2.2900000e+01   1.6233044e+01
   2.3000000e+01   1.6326747e+01
   2.3100000e+01   1.6420803e+01
   2.3200000e+01   1.6515210e+01
   2.3300000e+01   1.6609966e+01
   2.3400000e+01   1.6705068e+01
   2.3500000e+01   1.6800516e+01
   2.3600000e+01   1.6896305e+01
   2.3700000e+01   1.6992436e+01
   2.3800000e+01   1.7088904e+01
   2.3900000e+01   1.7185710e+01
   2.4000000e+01   1.7282850e+01
   2.4100000e+01   1.7380322e+01
   2.4200000e+01   1.7478125e+01
   2.4300000e+01   1.7576256e+01
   2.4400000e+01   1.7674714e+01
   2.4500000e+01   1.7773496e+01
   2.4600000e+01   1.7872601e+01
   2.4700000e+01   1.7972026e+01
   2.4800000e+01   1.8071769e+01
   2.4900000e+01   1.8171829e+01
   2.5000000e+01   1.8272204e+01
   2.5100000e+01   1.8372891e+01
   2.5200000e+01   1.8473888e+01
   2.5300000e+01   1.8575194e+01
   2.5400000e+01   1.8676806e+01
   2.5500000e+01   1.8778723e+01
   2.5600000e+01   1.8880943e+01
   2.5700000e+01   1.8983463e+01
   2.5800000e+01   1.9086282e+01
   2.5900000e+01   1.9189397e+01
   2.6000000e+01   1.9292808e+01
   2.6100000e+01   1.9396511e+01
   2.6200000e+01   1.9500506e+01
   2.6300000e+01   1.9604789e+01
   2.6400000e+01   1.9709359e+01
   2.6500000e+01   1.9814215e+01
   2.6600000e+01   1.9919354e+01
   2.6700000e+01   2.0024774e+01
   2.6800000e+01   2.0130473e+01
   2.6900000e+01   2.0236450e+01
   2.7000000e+01   2.0342703e+01
   2.7100000e+01   2.0449229e+01
   2.7200000e+01   2.0556028e+01
   2.7300000e+01   2.0663096e+01
   2.7400000e+01   2.0770432e+01
   2.7500000e+01   2.0878034e+01
   2.7600000e+01   2.0985901e+01
   2.7700000e+01   2.1094031e+01
   2.7800000e+01   2.1202420e+01
   2.7900000e+01   2.1311069e+01
   2.8000000e+01   2.1419974e+01
   2.8100000e+01   2.1529135e+01
   2.8200000e+01   2.1638549e+01
   2.8300000e+01   2.1748214e+01
   2.8400000e+01   2.1858129e+01
   2.8500000e+01   2.1968291e+01
   2.8600000e+01   2.2078699e+01
   2.8700000e+01   2.2189352e+01
   2.8800000e+01   2.2300246e+01
   2.8900000e+01   2.2411381e+01
   2.9000000e+01   2.2522755e+01
   2.9100000e+01   2.2634365e+01
   2.9200000e+01   2.2746211e+01
   2.9300000e+01   2.2858289e+01
   2.9400000e+01   2.2970600e+01
   2.9500000e+01   2.3083139e+01
   2.9600000e+01   2.3195907e+01
   2.9700000e+01   2.3308901e+01
   2.9800000e+01   2.3422119e+01
   2.9900000e+01   2.3535560e+01
   3.0000000e+01   2.3649222e+01


==> input/Cav_Jinput_optimal_link5_BS2-MT10b-9a_Tx2V8V2H8H-Rx8Vl8Vu8Hl8Hu_128_161_lower_averaged-16_lseg16_DPmode1.dat <==
  -1.0000000e+01   6.2193875e-01
  -9.9000000e+00   6.3345867e-01
  -9.8000000e+00   6.4514899e-01
  -9.7000000e+00   6.5701189e-01
  -9.6000000e+00   6.6905014e-01
  -9.5000000e+00   6.8126467e-01
  -9.4000000e+00   6.9365542e-01
  -9.3000000e+00   7.0622378e-01
  -9.2000000e+00   7.1897026e-01
  -9.1000000e+00   7.3189669e-01
  -9.0000000e+00   7.4500544e-01
  -8.9000000e+00   7.5829797e-01
  -8.8000000e+00   7.7177620e-01
  -8.7000000e+00   7.8544208e-01
  -8.6000000e+00   7.9929746e-01
  -8.5000000e+00   8.1334167e-01
  -8.4000000e+00   8.2757779e-01
  -8.3000000e+00   8.4201094e-01
  -8.2000000e+00   8.5663885e-01
  -8.1000000e+00   8.7146622e-01
  -8.0000000e+00   8.8649333e-01
  -7.9000000e+00   9.0172144e-01
  -7.8000000e+00   9.1715400e-01
  -7.7000000e+00   9.3279635e-01
  -7.6000000e+00   9.4865146e-01
  -7.5000000e+00   9.6471791e-01
  -7.4000000e+00   9.8100012e-01
  -7.3000000e+00   9.9750342e-01
  -7.2000000e+00   1.0142295e+00
  -7.1000000e+00   1.0311840e+00
  -7.0000000e+00   1.0483638e+00
  -6.9000000e+00   1.0657739e+00
  -6.8000000e+00   1.0834139e+00
  -6.7000000e+00   1.1012868e+00
  -6.6000000e+00   1.1193958e+00
  -6.5000000e+00   1.1377433e+00
  -6.4000000e+00   1.1563356e+00
  -6.3000000e+00   1.1751720e+00
  -6.2000000e+00   1.1942587e+00
  -6.1000000e+00   1.2135997e+00
  -6.0000000e+00   1.2331961e+00
  -5.9000000e+00   1.2530442e+00
  -5.8000000e+00   1.2731363e+00
  -5.7000000e+00   1.2934947e+00
  -5.6000000e+00   1.3141226e+00
  -5.5000000e+00   1.3350209e+00
  -5.4000000e+00   1.3561916e+00
  -5.3000000e+00   1.3776414e+00
  -5.2000000e+00   1.3993737e+00
  -5.1000000e+00   1.4213876e+00
  -5.0000000e+00   1.4436874e+00
  -4.9000000e+00   1.4662751e+00
  -4.8000000e+00   1.4891518e+00
  -4.7000000e+00   1.5123255e+00
  -4.6000000e+00   1.5357974e+00
  -4.5000000e+00   1.5595742e+00
  -4.4000000e+00   1.5836557e+00
  -4.3000000e+00   1.6080407e+00
  -4.2000000e+00   1.6327307e+00
  -4.1000000e+00   1.6577343e+00
  -4.0000000e+00   1.6830444e+00
  -3.9000000e+00   1.7086633e+00
  -3.8000000e+00   1.7346026e+00
  -3.7000000e+00   1.7608489e+00
  -3.6000000e+00   1.7874137e+00
  -3.5000000e+00   1.8143041e+00
  -3.4000000e+00   1.8415220e+00
  -3.3000000e+00   1.8690590e+00
  -3.2000000e+00   1.8969193e+00
  -3.1000000e+00   1.9251119e+00
  -3.0000000e+00   1.9536385e+00
  -2.9000000e+00   1.9824949e+00
  -2.8000000e+00   2.0116621e+00
  -2.7000000e+00   2.0411668e+00
  -2.6000000e+00   2.0710094e+00
  -2.5000000e+00   2.1011904e+00
  -2.4000000e+00   2.1317099e+00
  -2.3000000e+00   2.1625594e+00
  -2.2000000e+00   2.1937487e+00
  -2.1000000e+00   2.2252764e+00
  -2.0000000e+00   2.2571410e+00
  -1.9000000e+00   2.2893463e+00
  -1.8000000e+00   2.3218953e+00
  -1.7000000e+00   2.3547737e+00
  -1.6000000e+00   2.3879857e+00
  -1.5000000e+00   2.4215318e+00
  -1.4000000e+00   2.4553858e+00
  -1.3000000e+00   2.4895820e+00
  -1.2000000e+00   2.5241053e+00
  -1.1000000e+00   2.5589631e+00
  -1.0000000e+00   2.5941572e+00
  -9.0000000e-01   2.6296839e+00
  -8.0000000e-01   2.6655414e+00
  -7.0000000e-01   2.7017067e+00
  -6.0000000e-01   2.7382119e+00
  -5.0000000e-01   2.7750456e+00
  -4.0000000e-01   2.8122123e+00
  -3.0000000e-01   2.8496931e+00
  -2.0000000e-01   2.8875121e+00
  -1.0000000e-01   2.9256619e+00
   0.0000000e+00   2.9641246e+00
   1.0000000e-01   3.0029017e+00
   2.0000000e-01   3.0419804e+00
   3.0000000e-01   3.0813851e+00
   4.0000000e-01   3.1210874e+00
   5.0000000e-01   3.1610920e+00
   6.0000000e-01   3.2013958e+00
   7.0000000e-01   3.2420220e+00
   8.0000000e-01   3.2829873e+00
   9.0000000e-01   3.3242590e+00
   1.0000000e+00   3.3658106e+00
   1.1000000e+00   3.4076804e+00
   1.2000000e+00   3.4498423e+00
   1.3000000e+00   3.4922879e+00
   1.4000000e+00   3.5349891e+00
   1.5000000e+00   3.5779634e+00
   1.6000000e+00   3.6212449e+00
   1.7000000e+00   3.6647954e+00
   1.8000000e+00   3.7086027e+00
   1.9000000e+00   3.7525848e+00
   2.0000000e+00   3.7967416e+00
   2.1000000e+00   3.8411505e+00
   2.2000000e+00   3.8858902e+00
   2.3000000e+00   3.9308855e+00
   2.4000000e+00   3.9761176e+00
   2.5000000e+00   4.0216283e+00
   2.6000000e+00   4.0673056e+00
   2.7000000e+00   4.1132722e+00
   2.8000000e+00   4.1595377e+00
   2.9000000e+00   4.2060261e+00
   3.0000000e+00   4.2528533e+00
   3.1000000e+00   4.2999724e+00
   3.2000000e+00   4.3473422e+00
   3.3000000e+00   4.3949968e+00
   3.4000000e+00   4.4429290e+00
   3.5000000e+00   4.4910221e+00
   3.6000000e+00   4.5394044e+00
   3.7000000e+00   4.5879631e+00
   3.8000000e+00   4.6367740e+00
   3.9000000e+00   4.6858764e+00
   4.0000000e+00   4.7351788e+00
   4.1000000e+00   4.7847222e+00
   4.2000000e+00   4.8344166e+00
   4.3000000e+00   4.8842636e+00
   4.4000000e+00   4.9342146e+00
   4.5000000e+00   4.9843900e+00
   4.6000000e+00   5.0348155e+00
   4.7000000e+00   5.0854876e+00
   4.8000000e+00   5.1363910e+00
   4.9000000e+00   5.1874384e+00
   5.0000000e+00   5.2387129e+00
   5.1000000e+00   5.2901950e+00
   5.2000000e+00   5.3418249e+00
   5.3000000e+00   5.3937286e+00
   5.4000000e+00   5.4456608e+00
   5.5000000e+00   5.4977836e+00
   5.6000000e+00   5.5502032e+00
   5.7000000e+00   5.6026665e+00
   5.8000000e+00   5.6551828e+00
   5.9000000e+00   5.7079500e+00
   6.0000000e+00   5.7609480e+00
   6.1000000e+00   5.8142831e+00
   6.2000000e+00   5.8679916e+00
   6.3000000e+00   5.9219837e+00
   6.4000000e+00   5.9761257e+00
   6.5000000e+00   6.0304190e+00
   6.6000000e+00   6.0850273e+00
   6.7000000e+00   6.1398029e+00
   6.8000000e+00   6.1946801e+00
   6.9000000e+00   6.2497067e+00
   7.0000000e+00   6.3049191e+00
   7.1000000e+00   6.3603901e+00
   7.2000000e+00   6.4162172e+00
   7.3000000e+00   6.4723488e+00
   7.4000000e+00   6.5285727e+00
   7.5000000e+00   6.5849861e+00
   7.6000000e+00   6.6416749e+00
   7.7000000e+00   6.6986261e+00
   7.8000000e+00   6.7559476e+00
   7.9000000e+00   6.8136454e+00
   8.0000000e+00   6.8716597e+00
   8.1000000e+00   6.9297169e+00
   8.2000000e+00   6.9878057e+00
   8.3000000e+00   7.0460918e+00
   8.4000000e+00   7.1044968e+00
   8.5000000e+00   7.1631996e+00
   8.6000000e+00   7.2221149e+00
   8.7000000e+00   7.2812471e+00
   8.8000000e+00   7.3407277e+00
   8.9000000e+00   7.4005626e+00
   9.0000000e+00   7.4606085e+00
   9.1000000e+00   7.5209523e+00
   9.2000000e+00   7.5815707e+00
   9.3000000e+00   7.6425129e+00
   9.4000000e+00   7.7036396e+00
   9.5000000e+00   7.7649681e+00
   9.6000000e+00   7.8266522e+00
   9.7000000e+00   7.8887258e+00
   9.8000000e+00   7.9510135e+00
   9.9000000e+00   8.0136178e+00
   1.0000000e+01   8.0765023e+00
   1.0100000e+01   8.1397035e+00
   1.0200000e+01   8.2032827e+00
   1.0300000e+01   8.2671730e+00
   1.0400000e+01   8.3314699e+00
   1.0500000e+01   8.3960558e+00
   1.0600000e+01   8.4609844e+00
   1.0700000e+01   8.5262806e+00
   1.0800000e+01   8.5918676e+00
   1.0900000e+01   8.6577845e+00
   1.1000000e+01   8.7240960e+00
   1.1100000e+01   8.7907696e+00
   1.1200000e+01   8.8575983e+00
   1.1300000e+01   8.9246706e+00
   1.1400000e+01   8.9921631e+00
   1.1500000e+01   9.0601053e+00
   1.1600000e+01   9.1284614e+00
   1.1700000e+01   9.1971937e+00
   1.1800000e+01   9.2662779e+00
   1.1900000e+01   9.3358089e+00
   1.2000000e+01   9.4056635e+00
   1.2100000e+01   9.4759240e+00
   1.2200000e+01   9.5466282e+00
   1.2300000e+01   9.6177365e+00
   1.2400000e+01   9.6892564e+00
   1.2500000e+01   9.7612159e+00
   1.2600000e+01   9.8336040e+00
   1.2700000e+01   9.9063682e+00
   1.2800000e+01   9.9795088e+00
   1.2900000e+01   1.0053078e+01
   1.3000000e+01   1.0127067e+01
   1.3100000e+01   1.0201322e+01
   1.3200000e+01   1.0275927e+01
   1.3300000e+01   1.0350962e+01
   1.3400000e+01   1.0426427e+01
   1.3500000e+01   1.0502158e+01
   1.3600000e+01   1.0578110e+01
   1.3700000e+01   1.0654439e+01
   1.3800000e+01   1.0731184e+01
   1.3900000e+01   1.0808304e+01
   1.4000000e+01   1.0885782e+01
   1.4100000e+01   1.0963680e+01
   1.4200000e+01   1.1041922e+01
   1.4300000e+01   1.1120531e+01
   1.4400000e+01   1.1199532e+01
   1.4500000e+01   1.1278925e+01
   1.4600000e+01   1.1358658e+01
   1.4700000e+01   1.1438778e+01
   1.4800000e+01   1.1519317e+01
   1.4900000e+01   1.1600274e+01
   1.5000000e+01   1.1681646e+01
   1.5100000e+01   1.1763364e+01
   1.5200000e+01   1.1845395e+01
   1.5300000e+01   1.1927838e+01
   1.5400000e+01   1.2010691e+01
   1.5500000e+01   1.2093953e+01
   1.5600000e+01   1.2177620e+01
   1.5700000e+01   1.2261629e+01
   1.5800000e+01   1.2346017e+01
   1.5900000e+01   1.2430763e+01
   1.6000000e+01   1.2515894e+01
   1.6100000e+01   1.2601424e+01
   1.6200000e+01   1.2687351e+01
   1.6300000e+01   1.2773672e+01
   1.6400000e+01   1.2860387e+01
   1.6500000e+01   1.2947491e+01
   1.6600000e+01   1.3034985e+01
   1.6700000e+01   1.3122865e+01
   1.6800000e+01   1.3211129e+01
   1.6900000e+01   1.3299776e+01
   1.7000000e+01   1.3388803e+01
   1.7100000e+01   1.3478208e+01
   1.7200000e+01   1.3567990e+01
   1.7300000e+01   1.3658145e+01
   1.7400000e+01   1.3748672e+01
   1.7500000e+01   1.3839569e+01
   1.7600000e+01   1.3930834e+01
   1.7700000e+01   1.4022465e+01
   1.7800000e+01   1.4114459e+01
   1.7900000e+01   1.4206815e+01
   1.8000000e+01   1.4299530e+01
   1.8100000e+01   1.4392603e+01
   1.8200000e+01   1.4486031e+01
   1.8300000e+01   1.4579812e+01
   1.8400000e+01   1.4673945e+01
   1.8500000e+01   1.4768426e+01
   1.8600000e+01   1.4863255e+01
   1.8700000e+01   1.4958428e+01
   1.8800000e+01   1.5053945e+01
   1.8900000e+01   1.5149802e+01
   1.9000000e+01   1.5245999e+01
   1.9100000e+01   1.5342532e+01
   1.9200000e+01   1.5439399e+01
   1.9300000e+01   1.5536600e+01
   1.9400000e+01   1.5634131e+01
   1.9500000e+01   1.5731990e+01
   1.9600000e+01   1.5830177e+01
   1.9700000e+01   1.5928688e+01
   1.9800000e+01   1.6027521e+01
   1.9900000e+01   1.6126675e+01
   2.0000000e+01   1.6226147e+01
   2.0100000e+01   1.6325936e+01
   2.0200000e+01   1.6426040e+01
   2.0300000e+01   1.6526456e+01
   2.0400000e+01   1.6627182e+01
   2.0500000e+01   1.6728217e+01
   2.0600000e+01   1.6829559e+01
   2.0700000e+01   1.6931205e+01
   2.0800000e+01   1.7033154e+01
   2.0900000e+01   1.7135403e+01
   2.1000000e+01   1.7237951e+01
   2.1100000e+01   1.7340795e+01
   2.1200000e+01   1.7443935e+01
   2.1300000e+01   1.7547367e+01
   2.1400000e+01   1.7651090e+01
   2.1500000e+01   1.7755102e+01
   2.1600000e+01   1.7859400e+01
   2.1700000e+01   1.7963984e+01
   2.1800000e+01   1.8068851e+01
   2.1900000e+01   1.8173999e+01
   2.2000000e+01   1.8279426e+01
   2.2100000e+01   1.8385131e+01
   2.2200000e+01   1.8491111e+01
   2.2300000e+01   1.8597364e+01
   2.2400000e+01   1.8703890e+01
   2.2500000e+01   1.8810684e+01
   2.2600000e+01   1.8917747e+01
   2.2700000e+01   1.9025076e+01
   2.2800000e+01   1.9132669e+01
   2.2900000e+01   1.9240524e+01
   2.3000000e+01   1.9348639e+01
   2.3100000e+01   1.9457013e+01
   2.3200000e+01   1.9565643e+01
   2.3300000e+01   1.9674529e+01
   2.3400000e+01   1.9783667e+01
   2.3500000e+01   1.9893056e+01
   2.3600000e+01   2.0002694e+01
   2.3700000e+01   2.0112580e+01
   2.3800000e+01   2.0222712e+01
   2.3900000e+01   2.0333087e+01
   2.4000000e+01   2.0443704e+01
   2.4100000e+01   2.0554561e+01
   2.4200000e+01   2.0665657e+01
   2.4300000e+01   2.0776989e+01
   2.4400000e+01   2.0888556e+01
   2.4500000e+01   2.1000355e+01
   2.4600000e+01   2.1112386e+01
   2.4700000e+01   2.1224646e+01
   2.4800000e+01   2.1337134e+01
   2.4900000e+01   2.1449848e+01
   2.5000000e+01   2.1562786e+01
   2.5100000e+01   2.1675946e+01
   2.5200000e+01   2.1789326e+01
   2.5300000e+01   2.1902925e+01
   2.5400000e+01   2.2016742e+01
   2.5500000e+01   2.2130773e+01
   2.5600000e+01   2.2245019e+01
   2.5700000e+01   2.2359476e+01
   2.5800000e+01   2.2474143e+01
   2.5900000e+01   2.2589018e+01
   2.6000000e+01   2.2704101e+01
   2.6100000e+01   2.2819388e+01
   2.6200000e+01   2.2934879e+01
   2.6300000e+01   2.3050571e+01
   2.6400000e+01   2.3166463e+01
   2.6500000e+01   2.3282553e+01
   2.6600000e+01   2.3398840e+01
   2.6700000e+01   2.3515322e+01
   2.6800000e+01   2.3631996e+01
   2.6900000e+01   2.3748863e+01
   2.7000000e+01   2.3865919e+01
   2.7100000e+01   2.3983164e+01
   2.7200000e+01   2.4100595e+01
   2.7300000e+01   2.4218211e+01
   2.7400000e+01   2.4336011e+01
   2.7500000e+01   2.4453992e+01
   2.7600000e+01   2.4572154e+01
   2.7700000e+01   2.4690494e+01
   2.7800000e+01   2.4809010e+01
   2.7900000e+01   2.4927703e+01
   2.8000000e+01   2.5046568e+01
   2.8100000e+01   2.5165606e+01
   2.8200000e+01   2.5284815e+01
   2.8300000e+01   2.5404192e+01
   2.8400000e+01   2.5523737e+01
   2.8500000e+01   2.5643448e+01
   2.8600000e+01   2.5763323e+01
   2.8700000e+01   2.5883361e+01
   2.8800000e+01   2.6003560e+01
   2.8900000e+01   2.6123919e+01
   2.9000000e+01   2.6244436e+01
   2.9100000e+01   2.6365109e+01
   2.9200000e+01   2.6485938e+01
   2.9300000e+01   2.6606921e+01
   2.9400000e+01   2.6728055e+01
   2.9500000e+01   2.6849340e+01
   2.9600000e+01   2.6970775e+01
   2.9700000e+01   2.7092357e+01
   2.9800000e+01   2.7214085e+01
   2.9900000e+01   2.7335959e+01
   3.0000000e+01   2.7457975e+01


==> input/K_HH_decomp_link6_BS3-MT10b-9a_Tx2V8V2H8H-Rx5Vl5Vu5Hl5Hu_128_161_lower_averaged-16_lseg16_DPmode1.dat <==
   0.0000000e+00   8.7610190e-01
   2.3024741e-01   3.6833991e-01
   4.8088817e-01   1.2863162e+00
   7.3155162e-01   1.3854494e+00
   9.7621013e-01   4.0936167e-01
   1.2268863e+00   8.1358454e-01
   1.5544393e+00   2.4673306e-01
   1.9195151e+00   5.4286497e-01
   2.2804012e+00   7.6507149e-01
   2.6487349e+00   4.5925107e-01
   3.0169927e+00   6.9463149e-01
   3.4421200e+00   7.0828523e-01
   3.9289218e+00   9.2478798e-01
   4.4076760e+00   6.1205630e-02
   4.8944644e+00   4.8320788e-01
   5.3596695e+00   1.3512835e-01
   5.8401874e+00   8.5595229e-02
   6.3133277e+00   5.4909607e-02
   6.7766018e+00   4.7336619e-01
   7.2511953e+00   1.4407003e-01
   7.7199386e+00   2.1064785e-01
   8.1936810e+00   3.9580817e-01
   8.6624345e+00   3.2327256e-01
   9.1311934e+00   2.4731575e-01
   9.5973545e+00   2.5879076e-01
   1.0066137e+01   4.9466668e-01
   1.0534901e+01   1.2504312e-01
   1.1000089e+01   8.2216966e-01
   1.1468949e+01   3.4625489e-01
   1.1930358e+01   7.0890615e-01
   1.2399179e+01   2.2318823e+00
   1.2867954e+01   2.7826966e+00
   1.3334352e+01   1.6649406e+00
   1.3802896e+01   3.4287985e+00
   1.4271458e+01   3.4431883e+00
   1.4736457e+01   5.3610997e+00
   1.5204964e+01   1.1164267e+00
   1.5671168e+01   1.5536493e+00
   1.6133762e+01   7.3037823e-01
   1.6596952e+01   8.2340215e-01
   1.7061734e+01   1.1609738e+00
   1.7526526e+01   3.4667538e-01
   1.7991380e+01   1.8800186e-01
   1.8453518e+01   3.1042384e-01
   1.8918548e+01   1.0271326e-01
   1.9379946e+01   7.4356037e-01
   1.9842721e+01   1.7792353e-01
   2.0308652e+01   2.2713498e-01
   2.0777208e+01   2.2037097e-01
   2.1245784e+01   1.1894089e-01
   2.1711619e+01   2.1632974e-01
   2.2166183e+01   2.7050561e-01
   2.2627886e+01   3.6916611e-01
   2.3094765e+01   1.7136160e-01
   2.3539509e+01   7.2021967e-01
   2.4000164e+01   5.6143440e-02
   2.4466955e+01   5.5829717e-01
   2.4903296e+01   2.8187885e-01
   2.5353257e+01   2.4914336e-01
   2.5809132e+01   1.1231502e+00
   2.6264936e+01   2.7179774e-01
   2.6720775e+01   6.1567237e-01
   2.7169173e+01   4.8888074e-01
   2.7629258e+01   5.1211503e-01
   2.8087012e+01   4.1798066e-01
   2.8548340e+01   1.0661997e-01
   2.9009657e+01   2.4756341e-01
   2.9470357e+01   8.1936107e-01
   2.9929407e+01   6.5229162e-01
   3.0380910e+01   1.3640600e-01
   3.0831672e+01   1.7061603e-01
   3.1289262e+01   1.0865445e-01
   3.1743173e+01   2.9989876e-01
   3.2202978e+01   8.8232090e-01
   3.2665314e+01   6.2905146e-01
   3.3134181e+01   2.6870012e-01
   3.3603045e+01   1.3976693e-01
   3.4061766e+01   1.1656071e-01
   3.4524193e+01   9.1798783e-01
   3.4983509e+01   5.1941660e-01
   3.5432712e+01   2.2550211e-01
   3.5881986e+01   5.8588002e-01
   3.6341438e+01   1.3243985e-02
   3.6790838e+01   3.0644093e-02
   3.7254100e+01   4.1844788e-01
   3.7695747e+01   2.1374113e-01
   3.8158786e+01   7.0367771e-01
   3.8610717e+01   7.9925657e-01
   3.9043215e+01   5.6799714e-01
   3.9497737e+01   9.9111507e-01
   3.9958787e+01   7.1781385e-01
   4.0419792e+01   1.2829399e+00
   4.0876933e+01   3.4067195e-01
   4.1337963e+01   8.7586810e-01
   4.1796450e+01   3.8509639e-01
   4.2253984e+01   4.5726010e-01
   4.2709916e+01   9.6647229e-01
   4.3167463e+01   7.3119327e-01
   4.3625007e+01   9.8428233e-01
   4.4073237e+01   1.0723303e+00
   4.4524943e+01   1.7937740e+00
   4.4976619e+01   3.8470994e-01
   4.5423824e+01   5.2339790e-01
   4.5875490e+01   1.3631793e+00
   4.6303149e+01   3.0706839e+00
   4.6707984e+01   9.3919218e-01
   4.7103920e+01   1.9021884e-01
   4.7508797e+01   1.4664610e+00
   4.7902059e+01   1.0782981e+00
   4.8292413e+01   8.7825619e+00
   4.8646653e+01   2.0637099e+00
   4.8999542e+01   3.2741499e+00
   4.9353752e+01   5.6156267e+00
   4.9708037e+01   1.0105979e+01
   5.0049795e+01   3.0301003e+00
   5.0364940e+01   3.1884311e-01
   5.0671569e+01   1.6243948e-01
   5.0986533e+01   8.8962380e-01
   5.1301469e+01   3.5598006e+00
   5.1616409e+01   5.6485879e+00
   5.1923881e+01   3.9565212e+00
   5.2231195e+01   6.8757229e+00
   5.2526259e+01   4.8665271e+00
   5.2833592e+01   1.4962870e+01
   5.3140963e+01   4.9798299e+00
   5.3433279e+01   4.8126736e+00
   5.3725628e+01   8.0552230e+00
   5.4021724e+01   4.6164909e+00
   5.4317818e+01   1.3072288e+00
   5.4612405e+01   2.6781934e+01
   5.4903609e+01   1.3368298e+01
   5.5190347e+01   2.0280664e+01
   5.5477123e+01   2.9722548e+00
   5.5756713e+01   1.4169313e-01
   5.6043511e+01   2.8084272e-01
   5.6321080e+01   3.1647108e+00
   5.6579059e+01   2.7131929e-01
   5.6828294e+01   2.5971224e-01
   5.7088952e+01   1.4487769e+00
   5.7349579e+01   9.9264748e-01
   5.7604350e+01   1.4403901e-01
   5.7831962e+01   9.8721031e-01
   5.8059582e+01   3.5837616e-02
   5.8287193e+01   2.2281297e+00
   5.8514805e+01   2.4842136e-02
   5.8742251e+01   1.4274994e-01
   5.8938723e+01   4.4050351e-01
   5.9141074e+01   1.6660282e+00
   5.9343401e+01   8.1406790e+00
   5.9545765e+01   1.6264304e+00
   5.9740683e+01   5.1767162e-01
   5.9924713e+01   3.5363459e+00
   6.0105046e+01   2.2031080e+00
   6.0285373e+01   4.1050574e+00
   6.0465708e+01   5.0672511e+00
   6.0640752e+01   1.7833034e+00
   6.0798617e+01   4.8502952e+00
   6.0956100e+01   4.6311379e-01
   6.1099963e+01   5.3091729e+00
   6.1257440e+01   2.8374098e+00
   6.1414910e+01   1.7045779e+00
   6.1566219e+01   4.3215484e+00
   6.1711437e+01   8.8228932e-01
   6.1853045e+01   1.0632568e+01
   6.1998247e+01   3.5441090e+00
   6.2141202e+01   5.1989094e+00
   6.2275853e+01   9.2796317e+00
   6.2394047e+01   8.6065421e+00
   6.2512239e+01   5.2156367e-01
   6.2630424e+01   9.3657041e-02
   6.2748609e+01   3.6292427e+00
   6.2865338e+01   3.3909699e+00
   6.2974494e+01   1.7424196e+01
   6.3083646e+01   2.5895885e+00
   6.3192797e+01   1.9534354e+00
   6.3301953e+01   6.6010325e-01
   6.3411085e+01   2.4169367e-01
   6.3502040e+01   1.2036287e+00
   6.3595824e+01   3.8270358e+00
   6.3689591e+01   4.4333446e+00
   6.3783358e+01   2.8240545e+00
   6.3877125e+01   1.0693295e+00
   6.3935155e+01   2.0527946e-01
   6.3991199e+01   1.4918999e-01
   6.4047243e+01   1.8076884e-01
   6.4103287e+01   1.6717661e-01
   6.4159333e+01   1.5710687e-01


==> input/K_HH_link6_BS3-MT10b-9a_Tx2V8V2H8H-Rx5Vl5Vu5Hl5Hu_128_161_lower_averaged-16_lseg16_DPmode1.dat <==
   0.0000000e+00   8.8603507e-01
   2.3024741e-01   4.7218049e-01
   4.8088817e-01   1.0812986e+00
   7.3155162e-01   1.0328182e+00
   9.7621013e-01   4.1233314e-01
   1.2268863e+00   4.0021897e-01
   1.5544393e+00   3.4259425e-01
   1.9195151e+00   4.9943376e-01
   2.2804012e+00   8.2951090e-01
   2.6487349e+00   4.1454715e-01
   3.0169927e+00   4.8128355e-01
   3.4421200e+00   5.1375486e-01
   3.9289218e+00   7.7720774e-01
   4.4076760e+00   4.1203153e-01
   4.8944644e+00   2.0779179e-01
   5.3596695e+00   1.2827447e-01
   5.8401874e+00   7.2522792e-02
   6.3133277e+00   0.0000000e+00
   6.7766018e+00   4.8329390e-01
   7.2511953e+00   2.4643748e-01
   7.7199386e+00   2.2274486e-01
   8.1936810e+00   4.2681995e-01
   8.6624345e+00   2.7547832e-01
   9.1311934e+00   5.3303103e-01
   9.5973545e+00   6.9112154e-01
   1.0066137e+01   4.9054016e-01
   1.0534901e+01   4.2687386e-01
   1.1000089e+01   5.6169268e-01
   1.1468949e+01   2.8443235e-01
   1.1930358e+01   6.6801623e-01
   1.2399179e+01   1.8468957e+00
   1.2867954e+01   2.6794697e+00
   1.3334352e+01   1.7764319e+00
   1.3802896e+01   3.2821617e+00
   1.4271458e+01   3.8779021e+00
   1.4736457e+01   5.6113004e+00
   1.5204964e+01   1.1687855e+00
   1.5671168e+01   1.3036018e+00
   1.6133762e+01   1.1780055e+00
   1.6596952e+01   7.7202303e-01
   1.7061734e+01   9.9255426e-01
   1.7526526e+01   5.2970267e-01
   1.7991380e+01   5.9338321e-01
   1.8453518e+01   6.7086362e-01
   1.8918548e+01   4.5276678e-01
   1.9379946e+01   1.0498891e+00
   1.9842721e+01   5.8566704e-01
   2.0308652e+01   4.6656509e-01
   2.0777208e+01   4.1499302e-01
   2.1245784e+01   2.7843933e-01
   2.1711619e+01   6.5531878e-01
   2.2166183e+01   3.6722587e-01
   2.2627886e+01   4.2156666e-01
   2.3094765e+01   2.5277003e-01
   2.3539509e+01   7.9935302e-01
   2.4000164e+01   4.7868847e-01
   2.4466955e+01   8.9573472e-01
   2.4903296e+01   6.4140693e-01
   2.5353257e+01   4.7298530e-01
   2.5809132e+01   9.9800132e-01
   2.6264936e+01   6.0894110e-01
   2.6720775e+01   7.7409982e-01
   2.7169173e+01   2.5106012e-01
   2.7629258e+01   8.7544587e-01
   2.8087012e+01   5.2430524e-01
   2.8548340e+01   3.8915539e-01
   2.9009657e+01   4.6602407e-02
   2.9470357e+01   9.3514633e-01
   2.9929407e+01   1.0724456e+00
   3.0380910e+01   5.6528180e-01
   3.0831672e+01   3.8402715e-01
   3.1289262e+01   2.0763715e-01
   3.1743173e+01   4.3083833e-01
   3.2202978e+01   1.2682150e+00
   3.2665314e+01   5.7551813e-01
   3.3134181e+01   5.5624369e-01
   3.3603045e+01   1.4673510e-01
   3.4061766e+01   2.7973356e-01
   3.4524193e+01   8.3442989e-01
   3.4983509e+01   7.4281013e-01
   3.5432712e+01   3.2267347e-01
   3.5881986e+01   7.1573353e-01
   3.6341438e+01   7.6337383e-01
   3.6790838e+01   7.3214434e-01
   3.7254100e+01   8.3868985e-01
   3.7695747e+01   9.6150213e-01
   3.8158786e+01   9.5442579e-01
   3.8610717e+01   8.3461511e-01
   3.9043215e+01   6.9448004e-01
   3.9497737e+01   8.2124480e-01
   3.9958787e+01   7.0203647e-01
   4.0419792e+01   9.2955294e-01
   4.0876933e+01   5.6820416e-01
   4.1337963e+01   9.6743245e-01
   4.1796450e+01   5.4278664e-01
   4.2253984e+01   1.8350594e-01
   4.2709916e+01   8.3645029e-01
   4.3167463e+01   7.4395852e-01
   4.3625007e+01   9.5203503e-01
   4.4073237e+01   9.6787660e-01
   4.4524943e+01   1.5120865e+00
   4.4976619e+01   1.0600146e+00
   4.5423824e+01   6.8311641e-01
   4.5875490e+01   1.5571577e+00
   4.6303149e+01   2.3798931e+00
   4.6707984e+01   1.1700982e+00
   4.7103920e+01   6.8498276e-01
   4.7508797e+01   2.0866714e+00
   4.7902059e+01   1.6627330e+00
   4.8292413e+01   1.0011282e+01
   4.8646653e+01   2.9085000e+00
   4.8999542e+01   4.4829576e+00
   4.9353752e+01   5.5489873e+00
   4.9708037e+01   7.9991452e+00
   5.0049795e+01   2.3818647e+00
   5.0364940e+01   1.2122396e+00
   5.0671569e+01   7.0064818e-01
   5.0986533e+01   3.6413535e+00
   5.1301469e+01   3.8076183e+00
   5.1616409e+01   6.0103002e+00
   5.1923881e+01   5.4731540e+00
   5.2231195e+01   7.6920488e+00
   5.2526259e+01   6.7001920e+00
   5.2833592e+01   1.6038526e+01
   5.3140963e+01   7.4979000e+00
   5.3433279e+01   5.5661246e+00
   5.3725628e+01   8.0655483e+00
   5.4021724e+01   5.4099513e+00
   5.4317818e+01   4.5001858e+00
   5.4612405e+01   2.4287305e+01
   5.4903609e+01   1.3439833e+01
   5.5190347e+01   1.8886933e+01
   5.5477123e+01   4.1329328e+00
   5.5756713e+01   6.9581899e-01
   5.6043511e+01   5.5364351e-01
   5.6321080e+01   7.6452126e+00
   5.6579059e+01   1.8178935e+00
   5.6828294e+01   1.6676131e+00
   5.7088952e+01   1.4774538e+00
   5.7349579e+01   1.6181978e+00
   5.7604350e+01   4.7978499e-01
   5.7831962e+01   1.4745445e+00
   5.8059582e+01   0.0000000e+00
   5.8287193e+01   1.7333386e+00
   5.8514805e+01   3.7512481e-01
   5.8742251e+01   4.1509721e-01
   5.8938723e+01   5.3822301e-01
   5.9141074e+01   2.4360025e+00
   5.9343401e+01   7.9569421e+00
   5.9545765e+01   1.6189813e+00
   5.9740683e+01   1.0196471e+00
   5.9924713e+01   3.4252210e+00
   6.0105046e+01   4.1054099e+00
   6.0285373e+01   6.7935923e+00
   6.0465708e+01   4.7266965e+00
   6.0640752e+01   5.0628335e+00
   6.0798617e+01   6.5312341e+00
   6.0956100e+01   1.4074633e+00
   6.1099963e+01   5.2089632e+00
   6.1257440e+01   3.1621095e+00
   6.1414910e+01   2.5468417e+00
   6.1566219e+01   6.5111412e+00
   6.1711437e+01   1.2264922e+00
   6.1853045e+01   8.9155341e+00
   6.1998247e+01   3.3671478e+00
   6.2141202e+01   6.6259023e+00
   6.2275853e+01   1.4520550e+01
   6.2394047e+01   1.7227461e+01
   6.2512239e+01   2.1906481e+00
   6.2630424e+01   9.9391874e-01
   6.2748609e+01   3.7957422e+00
   6.2865338e+01   5.4295580e+00
   6.2974494e+01   1.5120194e+01
   6.3083646e+01   4.3445753e+00
   6.3192797e+01   1.8948455e+00
   6.3301953e+01   1.5789358e+00
   6.3411085e+01   1.2404539e+00
   6.3502040e+01   7.0085244e-01
   6.3595824e+01   3.5074038e+00
   6.3689591e+01   4.5774351e+00
   6.3783358e+01   2.0459540e+00
   6.3877125e+01   1.8627335e+00
   6.3935155e+01   2.1468288e+00
   6.3991199e+01   1.2108215e+00
   6.4047243e+01   1.7263675e+00
   6.4103287e+01   2.0100045e+00
   6.4159333e+01   1.9227802e+00


==> input/K_HV_decomp_link6_BS3-MT10b-9a_Tx2V8V2H8H-Rx5Vl5Vu5Hl5Hu_128_161_lower_averaged-16_lseg16_DPmode1.dat <==
   0.0000000e+00   1.0517376e+00
   2.3024741e-01   1.3641738e-01
   4.8088817e-01   2.2198399e-01
   7.3155162e-01   7.1584324e-02
   9.7621013e-01   1.7445781e-01
   1.2268863e+00   5.8741983e-02
   1.5544393e+00   7.4135581e-02
   1.9195151e+00   1.5813307e-01
   2.2804012e+00   2.8080616e-01
   2.6487349e+00   2.5366662e-01
   3.0169927e+00   3.7400108e-01
   3.4421200e+00   2.4252117e-01
   3.9289218e+00   2.9323590e-01
   4.4076760e+00   4.2990665e-02
   4.8944644e+00   1.8511281e-01
   5.3596695e+00   1.5761543e-01
   5.8401874e+00   2.2386961e-01
   6.3133277e+00   1.2523945e-01
   6.7766018e+00   1.0471189e-01
   7.2511953e+00   1.5011879e-01
   7.7199386e+00   3.8850012e-01
   8.1936810e+00   2.9078654e-01
   8.6624345e+00   6.5029396e-01
   9.1311934e+00   3.8198630e-01
   9.5973545e+00   1.6742558e-01
   1.0066137e+01   1.1341279e-01
   1.0534901e+01   6.7641794e-02
   1.1000089e+01   2.4117398e-01
   1.1468949e+01   1.4129152e-01
   1.1930358e+01   1.5473932e-01
   1.2399179e+01   1.9377616e-01
   1.2867954e+01   7.9222378e-01
   1.3334352e+01   9.2598339e-01
   1.3802896e+01   1.4990280e+00
   1.4271458e+01   8.1232388e-01
   1.4736457e+01   6.6441101e-01
   1.5204964e+01   8.4471321e-01
   1.5671168e+01   1.0912250e+00
   1.6133762e+01   9.9902836e-01
   1.6596952e+01   1.3791210e-01
   1.7061734e+01   3.4167402e-01
   1.7526526e+01   1.3663869e-01
   1.7991380e+01   5.6316779e-02
   1.8453518e+01   1.3209761e-01
   1.8918548e+01   2.4315847e-01
   1.9379946e+01   2.6502283e-01
   1.9842721e+01   2.0601442e-01
   2.0308652e+01   2.7752914e-01
   2.0777208e+01   4.8640234e-02
   2.1245784e+01   1.0893945e-01
   2.1711619e+01   4.3077830e-01
   2.2166183e+01   3.8795454e-01
   2.2627886e+01   3.1169920e-01
   2.3094765e+01   1.6549065e-01
   2.3539509e+01   4.4380813e-01
   2.4000164e+01   8.4737220e-01
   2.4466955e+01   2.8038862e-01
   2.4903296e+01   3.6188645e-01
   2.5353257e+01   1.3099855e-01
   2.5809132e+01   1.2251490e-01
   2.6264936e+01   6.1023833e-02
   2.6720775e+01   2.2921979e-01
   2.7169173e+01   1.2412109e+00
   2.7629258e+01   1.9574884e-01
   2.8087012e+01   2.2760727e+00
   2.8548340e+01   5.6465804e-01
   2.9009657e+01   4.2831926e-01
   2.9470357e+01   4.7451503e-01
   2.9929407e+01   7.0404921e-02
   3.0380910e+01   2.0988441e-01
   3.0831672e+01   6.0304701e-01
   3.1289262e+01   5.5237207e-02
   3.1743173e+01   2.7880888e-01
   3.2202978e+01   2.7905797e-01
   3.2665314e+01   1.6964061e+00
   3.3134181e+01   1.4116145e-01
   3.3603045e+01   1.1580136e+00
   3.4061766e+01   5.2535231e-02
   3.4524193e+01   5.3800584e-01
   3.4983509e+01   4.8002187e-01
   3.5432712e+01   3.9414993e-01
   3.5881986e+01   1.2506177e-01
   3.6341438e+01   7.6374288e-02
   3.6790838e+01   1.3422991e-01
   3.7254100e+01   5.4978583e-02
   3.7695747e+01   7.1700112e-02
   3.8158786e+01   8.4758594e-01
   3.8610717e+01   3.8493121e-01
   3.9043215e+01   2.0274979e-01
   3.9497737e+01   1.8467806e-01
   3.9958787e+01   6.9933633e-02
   4.0419792e+01   1.4985071e-01
   4.0876933e+01   2.1476425e-02
   4.1337963e+01   1.0219045e-01
   4.1796450e+01   5.7716059e-01
   4.2253984e+01   2.8986622e-01
   4.2709916e+01   6.5485747e-02
   4.3167463e+01   1.4938028e-01
   4.3625007e+01   1.1209163e-01
   4.4073237e+01   3.4562111e-01
   4.4524943e+01   2.5838244e-01
   4.4976619e+01   8.1017120e-02
   4.5423824e+01   1.5307811e-01
   4.5875490e+01   1.3705133e-01
   4.6303149e+01   2.0801400e-01
   4.6707984e+01   2.5554924e-01
   4.7103920e+01   1.6402730e-01
   4.7508797e+01   6.2339132e-01
   4.7902059e+01   1.1613057e+00
   4.8292413e+01   1.0823064e+00
   4.8646653e+01   1.6815478e+00
   4.8999542e+01   1.6415803e+00
   4.9353752e+01   1.7214043e+00
   4.9708037e+01   5.8557892e-01
   5.0049795e+01   4.8050623e-01
   5.0364940e+01   4.0705315e-01
   5.0671569e+01   1.7734796e-01
   5.0986533e+01   7.2114221e-01
   5.1301469e+01   1.8191229e+00
   5.1616409e+01   1.7083727e+00
   5.1923881e+01   3.3902385e+00
   5.2231195e+01   1.5536774e+00
   5.2526259e+01   2.9165242e+00
   5.2833592e+01   5.2054203e+00
   5.3140963e+01   1.8460055e+00
   5.3433279e+01   1.7260866e+00
   5.3725628e+01   1.2387691e+00
   5.4021724e+01   2.0023922e+00
   5.4317818e+01   5.9514440e-01
   5.4612405e+01   1.8293322e+00
   5.4903609e+01   1.0852337e+00
   5.5190347e+01   7.7808663e-01
   5.5477123e+01   6.9987134e-01
   5.5756713e+01   5.1579726e-01
   5.6043511e+01   3.7302729e-01
   5.6321080e+01   1.1353227e+00
   5.6579059e+01   1.4887699e+00
   5.6828294e+01   1.4715085e-01
   5.7088952e+01   4.0754901e-01
   5.7349579e+01   6.6425724e-01
   5.7604350e+01   5.0780322e-02
   5.7831962e+01   2.8923219e-01
   5.8059582e+01   1.4510302e-01
   5.8287193e+01   4.9560581e-01
   5.8514805e+01   8.7725533e-02
   5.8742251e+01   3.3205130e-01
   5.8938723e+01   1.2795298e+00
   5.9141074e+01   1.9032049e+00
   5.9343401e+01   2.0215053e+00
   5.9545765e+01   8.9580193e-01
   5.9740683e+01   7.2700828e-01
   5.9924713e+01   2.7048969e-01
   6.0105046e+01   6.3155765e-01
   6.0285373e+01   6.6517919e-01
   6.0465708e+01   4.3894140e-01
   6.0640752e+01   4.0612497e-01
   6.0798617e+01   8.4279087e-01
   6.0956100e+01   5.0568445e-01
   6.1099963e+01   9.2628713e-01
   6.1257440e+01   2.8431095e-01
   6.1414910e+01   8.3702097e-01
   6.1566219e+01   2.6854375e-01
   6.1711437e+01   9.4192772e-01
   6.1853045e+01   1.8538320e+00
   6.1998247e+01   1.0547589e+00
   6.2141202e+01   2.6017373e-01
   6.2275853e+01   1.4344502e+00
   6.2394047e+01   4.5489692e-01
   6.2512239e+01   2.2042647e-01
   6.2630424e+01   6.0903800e-02
   6.2748609e+01   1.0768594e+00
   6.2865338e+01   3.6639120e-01
   6.2974494e+01   2.8209213e+00
   6.3083646e+01   1.0877980e+00
   6.3192797e+01   1.3518800e-01
   6.3301953e+01   5.6232066e-01
   6.3411085e+01   6.4933348e-01
   6.3502040e+01   1.3360501e+00
   6.3595824e+01   2.5718653e-01
   6.3689591e+01   1.6442155e+00
   6.3783358e+01   2.3296024e+00
   6.3877125e+01   1.2098210e+00
   6.3935155e+01   9.0028940e-02
   6.3991199e+01   1.1198017e-01
   6.4047243e+01   1.1073158e-01
   6.4103287e+01   1.1278824e-01
   6.4159333e+01   9.2442498e-02


==> input/K_HV_link6_BS3-MT10b-9a_Tx2V8V2H8H-Rx5Vl5Vu5Hl5Hu_128_161_lower_averaged-16_lseg16_DPmode1.dat <==
   0.0000000e+00   1.9533008e+00
   2.3024741e-01   4.7427808e-01
   4.8088817e-01   1.2887907e+00
   7.3155162e-01   5.8680593e-01
   9.7621013e-01   8.0433464e-01
   1.2268863e+00   2.5083273e-01
   1.5544393e+00   2.8351810e-01
   1.9195151e+00   2.3207878e-01
   2.2804012e+00   4.9106455e-01
   2.6487349e+00   4.9095756e-01
   3.0169927e+00   6.1360421e-01
   3.4421200e+00   3.0918517e-01
   3.9289218e+00   2.3111050e-01
   4.4076760e+00   1.4856356e-01
   4.8944644e+00   3.0460196e-01
   5.3596695e+00   4.5242016e-01
   5.8401874e+00   6.5584786e-01
   6.3133277e+00   0.0000000e+00
   6.7766018e+00   0.0000000e+00
   7.2511953e+00   3.0296664e-01
   7.7199386e+00   8.1813186e-01
   8.1936810e+00   5.6037449e-01
   8.6624345e+00   1.0358260e+00
   9.1311934e+00   7.6800749e-01
   9.5973545e+00   3.3393046e-01
   1.0066137e+01   4.2473123e-01
   1.0534901e+01   7.3418759e-01
   1.1000089e+01   7.7946861e-01
   1.1468949e+01   3.0512844e-01
   1.1930358e+01   0.0000000e+00
   1.2399179e+01   4.2480589e-01
   1.2867954e+01   1.7607838e+00
   1.3334352e+01   6.4892509e-01
   1.3802896e+01   1.1354331e+00
   1.4271458e+01   1.3424610e+00
   1.4736457e+01   5.0740033e-01
   1.5204964e+01   4.3726677e-01
   1.5671168e+01   1.5621110e+00
   1.6133762e+01   1.6978302e+00
   1.6596952e+01   8.9331778e-01
   1.7061734e+01   6.6278756e-01
   1.7526526e+01   6.9263072e-01
   1.7991380e+01   4.0711962e-01
   1.8453518e+01   1.1694897e+00
   1.8918548e+01   1.5520044e+00
   1.9379946e+01   9.1102901e-01
   1.9842721e+01   9.0560447e-01
   2.0308652e+01   1.2649282e+00
   2.0777208e+01   9.2582962e-02
   2.1245784e+01   3.0985842e-01
   2.1711619e+01   5.4165111e-01
   2.2166183e+01   6.4398119e-01
   2.2627886e+01   1.3633688e+00
   2.3094765e+01   4.1628100e-01
   2.3539509e+01   2.1612973e+00
   2.4000164e+01   1.0503470e+00
   2.4466955e+01   0.0000000e+00
   2.4903296e+01   7.4313964e-01
   2.5353257e+01   6.7959735e-01
   2.5809132e+01   0.0000000e+00
   2.6264936e+01   9.4699254e-01
   2.6720775e+01   8.2400748e-01
   2.7169173e+01   8.5673606e-01
   2.7629258e+01   7.7841234e-01
   2.8087012e+01   1.5486337e+00
   2.8548340e+01   1.0898669e+00
   2.9009657e+01   7.6497018e-01
   2.9470357e+01   8.6794909e-01
   2.9929407e+01   5.5633127e-01
   3.0380910e+01   2.5992468e-01
   3.0831672e+01   1.8725490e-01
   3.1289262e+01   7.8095586e-02
   3.1743173e+01   1.9104513e-01
   3.2202978e+01   1.0326484e+00
   3.2665314e+01   1.7614918e+00
   3.3134181e+01   1.1305229e-01
   3.3603045e+01   1.1281740e+00
   3.4061766e+01   3.5683008e-01
   3.4524193e+01   5.1001042e-01
   3.4983509e+01   7.3569562e-01
   3.5432712e+01   8.9439772e-01
   3.5881986e+01   9.2192289e-01
   3.6341438e+01   1.5849729e-01
   3.6790838e+01   0.0000000e+00
   3.7254100e+01   4.5562073e-01
   3.7695747e+01   3.4534606e-01
   3.8158786e+01   6.0159712e-01
   3.8610717e+01   4.5196155e-01
   3.9043215e+01   3.3207847e-01
   3.9497737e+01   5.6977933e-01
   3.9958787e+01   9.8626154e-01
   4.0419792e+01   3.2648366e-01
   4.0876933e+01   4.8506460e-01
   4.1337963e+01   6.9310749e-01
   4.1796450e+01   6.5071390e-01
   4.2253984e+01   6.2072803e-01
   4.2709916e+01   7.9839933e-01
   4.3167463e+01   3.4521777e-01
   4.3625007e+01   1.0113398e-01
   4.4073237e+01   7.0803309e-01
   4.4524943e+01   6.9277757e-02
   4.4976619e+01   4.3007162e-01
   4.5423824e+01   0.0000000e+00
   4.5875490e+01   1.8333698e-01
   4.6303149e+01   2.5566328e-01
   4.6707984e+01   4.4919516e-01
   4.7103920e+01   7.9270679e-01
   4.7508797e+01   1.4520258e+00
   4.7902059e+01   1.6872034e+00
   4.8292413e+01   2.0082341e+00
   4.8646653e+01   4.7969557e+00
   4.8999542e+01   2.2190480e+00
   4.9353752e+01   1.9930363e+00
   4.9708037e+01   9.5498834e-01
   5.0049795e+01   1.4163876e+00
   5.0364940e+01   1.6754056e+00
   5.0671569e+01   1.1514421e+00
   5.0986533e+01   1.0033116e+00
   5.1301469e+01   2.6184329e+00
   5.1616409e+01   1.7975470e+00
   5.1923881e+01   3.3849376e+00
   5.2231195e+01   1.5514776e+00
   5.2526259e+01   3.4430283e+00
   5.2833592e+01   4.7352111e+00
   5.3140963e+01   4.3894741e+00
   5.3433279e+01   3.1822652e+00
   5.3725628e+01   2.0578404e+00
   5.4021724e+01   2.1622880e+00
   5.4317818e+01   1.4115607e+00
   5.4612405e+01   2.5848870e+00
   5.4903609e+01   1.3059581e+00
   5.5190347e+01   1.1797257e+00
   5.5477123e+01   1.1448780e+00
   5.5756713e+01   1.8534903e+00
   5.6043511e+01   8.4529307e-01
   5.6321080e+01   1.3871697e+00
   5.6579059e+01   1.4806122e+00
   5.6828294e+01   1.2065086e+00
   5.7088952e+01   1.2273011e+00
   5.7349579e+01   7.8300500e-01
   5.7604350e+01   8.7514908e-01
   5.7831962e+01   2.1593176e+00
   5.8059582e+01   4.3852470e-01
   5.8287193e+01   5.6697967e-01
   5.8514805e+01   6.3169601e-01
   5.8742251e+01   1.1006515e+00
   5.8938723e+01   1.6794444e+00
   5.9141074e+01   2.6572936e+00
   5.9343401e+01   2.0775229e+00
   5.9545765e+01   2.1185924e+00
   5.9740683e+01   1.8026816e+00
   5.9924713e+01   1.0089970e+00
   6.0105046e+01   3.7122184e-01
   6.0285373e+01   8.1091833e-01
   6.0465708e+01   1.4631552e+00
   6.0640752e+01   1.3281752e+00
   6.0798617e+01   2.2299614e+00
   6.0956100e+01   2.3509385e+00
   6.1099963e+01   2.7378949e+00
   6.1257440e+01   5.4198880e-01
   6.1414910e+01   1.4220217e+00
   6.1566219e+01   7.1616107e-01
   6.1711437e+01   2.1781587e+00
   6.1853045e+01   1.5074336e+00
   6.1998247e+01   1.4408122e+00
   6.2141202e+01   9.6785828e-01
   6.2275853e+01   1.6698237e+00
   6.2394047e+01   1.4344657e+00
   6.2512239e+01   1.8329279e+00
   6.2630424e+01   1.9477906e+00
   6.2748609e+01   1.2121233e+00
   6.2865338e+01   1.9195090e+00
   6.2974494e+01   2.0112970e+00
   6.3083646e+01   3.4169147e+00
   6.3192797e+01   8.0479216e-01
   6.3301953e+01   1.8281787e+00
   6.3411085e+01   2.8991549e+00
   6.3502040e+01   1.8723447e+00
   6.3595824e+01   1.8365402e+00
   6.3689591e+01   3.1715470e+00
   6.3783358e+01   3.3080957e+00
   6.3877125e+01   2.2568110e+00
   6.3935155e+01   2.0344966e-01
   6.3991199e+01   5.5211042e-01
   6.4047243e+01   4.6215818e-01
   6.4103287e+01   5.8444228e-01
   6.4159333e+01   2.0846316e-01


==> input/K_VH_decomp_link6_BS3-MT10b-9a_Tx2V8V2H8H-Rx5Vl5Vu5Hl5Hu_128_161_lower_averaged-16_lseg16_DPmode1.dat <==
   0.0000000e+00   1.6977186e-01
   2.3024741e-01   3.1228645e-02
   4.8088817e-01   2.3825178e-01
   7.3155162e-01   2.2350621e-01
   9.7621013e-01   1.3320019e-01
   1.2268863e+00   7.4103011e-02
   1.5544393e+00   2.0285880e-01
   1.9195151e+00   4.5543874e-01
   2.2804012e+00   6.5918559e-02
   2.6487349e+00   8.1295134e-02
   3.0169927e+00   2.4391538e-01
   3.4421200e+00   1.6331607e-01
   3.9289218e+00   8.6017014e-01
   4.4076760e+00   3.0864675e-01
   4.8944644e+00   1.4520046e-01
   5.3596695e+00   2.9767072e-01
   5.8401874e+00   8.3873168e-02
   6.3133277e+00   1.1691964e-01
   6.7766018e+00   9.8433729e-02
   7.2511953e+00   6.6625217e-02
   7.7199386e+00   6.3395623e-02
   8.1936810e+00   4.3641090e-01
   8.6624345e+00   1.1270949e-01
   9.1311934e+00   2.4446853e-01
   9.5973545e+00   1.1125817e-01
   1.0066137e+01   2.3647758e-01
   1.0534901e+01   1.4097840e-01
   1.1000089e+01   7.7084835e-02
   1.1468949e+01   9.0622863e-02
   1.1930358e+01   1.1784053e-01
   1.2399179e+01   6.9358482e-02
   1.2867954e+01   1.9220980e-01
   1.3334352e+01   4.0703133e-01
   1.3802896e+01   4.3746598e-01
   1.4271458e+01   8.0161371e-01
   1.4736457e+01   1.8220736e+00
   1.5204964e+01   1.1024635e+00
   1.5671168e+01   2.3160225e-01
   1.6133762e+01   4.1684416e-01
   1.6596952e+01   4.8922540e-02
   1.7061734e+01   8.2508661e-01
   1.7526526e+01   7.8257538e-02
   1.7991380e+01   2.9508893e-02
   1.8453518e+01   4.1598622e-02
   1.8918548e+01   2.1181006e-01
   1.9379946e+01   2.3446805e-01
   1.9842721e+01   1.0139981e-01
   2.0308652e+01   1.7272032e-01
   2.0777208e+01   1.7967377e-01
   2.1245784e+01   1.1437411e-02
   2.1711619e+01   9.3479372e-02
   2.2166183e+01   3.2078160e-02
   2.2627886e+01   1.7284934e-02
   2.3094765e+01   5.3754491e-01
   2.3539509e+01   3.4741860e-01
   2.4000164e+01   9.5651523e-02
   2.4466955e+01   2.3098765e-01
   2.4903296e+01   5.2785468e-01
   2.5353257e+01   1.0315686e-01
   2.5809132e+01   3.5746935e-01
   2.6264936e+01   1.7454525e-01
   2.6720775e+01   3.8847337e-01
   2.7169173e+01   1.1803618e+00
   2.7629258e+01   2.6084186e-01
   2.8087012e+01   1.1182489e+00
   2.8548340e+01   5.5952045e-01
   2.9009657e+01   2.5773387e-01
   2.9470357e+01   6.9996177e-01
   2.9929407e+01   1.4155672e-01
   3.0380910e+01   3.8990794e-01
   3.0831672e+01   1.8839585e-01
   3.1289262e+01   3.6949724e-02
   3.1743173e+01   2.1738351e-01
   3.2202978e+01   3.2621762e-01
   3.2665314e+01   3.8468920e-01
   3.3134181e+01   2.3363199e-01
   3.3603045e+01   1.8290886e-01
   3.4061766e+01   5.6850061e-02
   3.4524193e+01   2.3745016e-01
   3.4983509e+01   1.0369063e-01
   3.5432712e+01   1.3750440e-01
   3.5881986e+01   9.2818867e-02
   3.6341438e+01   1.3567870e+00
   3.6790838e+01   9.7415133e-01
   3.7254100e+01   4.5182111e-02
   3.7695747e+01   7.6679794e-02
   3.8158786e+01   3.2280449e-01
   3.8610717e+01   4.7110281e-01
   3.9043215e+01   4.7801510e-01
   3.9497737e+01   2.5987415e-01
   3.9958787e+01   2.4394825e-02
   4.0419792e+01   9.6869082e-02
   4.0876933e+01   3.2619374e-01
   4.1337963e+01   8.4847010e-02
   4.1796450e+01   1.7925428e-01
   4.2253984e+01   1.7847664e-01
   4.2709916e+01   1.1775838e-01
   4.3167463e+01   1.4977823e-01
   4.3625007e+01   8.6875316e-02
   4.4073237e+01   1.5027755e-01
   4.4524943e+01   1.8957308e-01
   4.4976619e+01   1.2359818e-01
   4.5423824e+01   2.3400443e-01
   4.5875490e+01   2.8074862e-02
   4.6303149e+01   2.0246715e-01
   4.6707984e+01   1.3414575e-01
   4.7103920e+01   1.8789269e-01
   4.7508797e+01   3.3147438e-01
   4.7902059e+01   3.4657596e-01
   4.8292413e+01   2.8136453e-01
   4.8646653e+01   1.7724173e-01
   4.8999542e+01   5.5259719e-02
   4.9353752e+01   1.4280906e+00
   4.9708037e+01   1.0720834e+00
   5.0049795e+01   1.0744824e-01
   5.0364940e+01   2.0339054e-01
   5.0671569e+01   6.3549608e-02
   5.0986533e+01   2.5642754e-01
   5.1301469e+01   3.9942913e-01
   5.1616409e+01   1.1936356e+00
   5.1923881e+01   2.4423955e-01
   5.2231195e+01   7.0080208e-01
   5.2526259e+01   1.1798343e+00
   5.2833592e+01   6.6473584e-01
   5.3140963e+01   7.5377793e-02
   5.3433279e+01   2.5540429e-01
   5.3725628e+01   4.3268147e-01
   5.4021724e+01   2.6560441e-01
   5.4317818e+01   2.2035705e-01
   5.4612405e+01   5.4526540e-01
   5.4903609e+01   1.4678140e+00
   5.5190347e+01   3.5571868e+00
   5.5477123e+01   2.3304218e+00
   5.5756713e+01   2.2618501e-01
   5.6043511e+01   1.5229688e-01
   5.6321080e+01   5.2458239e-01
   5.6579059e+01   3.4198396e-01
   5.6828294e+01   2.8829283e-01
   5.7088952e+01   6.1832807e-02
   5.7349579e+01   5.7646880e-01
   5.7604350e+01   3.2206246e-01
   5.7831962e+01   8.7452589e-02
   5.8059582e+01   4.0924425e-01
   5.8287193e+01   6.0609004e-01
   5.8514805e+01   1.3507794e-01
   5.8742251e+01   3.3540798e-02
   5.8938723e+01   1.7299723e+00
   5.9141074e+01   7.1279586e-01
   5.9343401e+01   4.8588582e-01
   5.9545765e+01   6.3280814e-01
   5.9740683e+01   7.3058189e-01
   5.9924713e+01   6.6687001e-01
   6.0105046e+01   8.2494083e-01
   6.0285373e+01   9.2798986e-01
   6.0465708e+01   8.9756363e-01
   6.0640752e+01   3.6043326e-01
   6.0798617e+01   9.9368269e-01
   6.0956100e+01   1.5553306e-01
   6.1099963e+01   2.0142255e-01
   6.1257440e+01   6.5964255e-01
   6.1414910e+01   5.1203949e-01
   6.1566219e+01   5.7961549e-02
   6.1711437e+01   3.5319636e-01
   6.1853045e+01   5.5374580e-01
   6.1998247e+01   5.2418100e-01
   6.2141202e+01   3.7036938e-01
   6.2275853e+01   7.8605555e-01
   6.2394047e+01   5.7199084e-01
   6.2512239e+01   2.8596590e-01
   6.2630424e+01   9.7962283e-02
   6.2748609e+01   2.6095617e-01
   6.2865338e+01   4.6183438e-01
   6.2974494e+01   1.3291231e+00
   6.3083646e+01   4.0972141e-01
   6.3192797e+01   4.5810216e-01
   6.3301953e+01   6.1836135e-01
   6.3411085e+01   5.4678321e-01
   6.3502040e+01   3.9093786e-01
   6.3595824e+01   3.9370379e-01
   6.3689591e+01   6.2068223e-01
   6.3783358e+01   1.5780149e+00
   6.3877125e+01   6.6863911e-01
   6.3935155e+01   1.2597549e-01
   6.3991199e+01   1.2048456e-01
   6.4047243e+01   1.1042049e-01
   6.4103287e+01   1.1218406e-01
   6.4159333e+01   1.2120247e-01


==> input/K_VH_link6_BS3-MT10b-9a_Tx2V8V2H8H-Rx5Vl5Vu5Hl5Hu_128_161_lower_averaged-16_lseg16_DPmode1.dat <==
   0.0000000e+00   3.7336018e-01
   2.3024741e-01   5.6274246e-01
   4.8088817e-01   7.2731875e-01
   7.3155162e-01   1.0689307e-01
   9.7621013e-01   2.2247322e-01
   1.2268863e+00   2.6955938e-01
   1.5544393e+00   3.9276253e-01
   1.9195151e+00   5.0596661e-01
   2.2804012e+00   3.7270075e-01
   2.6487349e+00   1.3980059e-01
   3.0169927e+00   3.3282243e-01
   3.4421200e+00   4.9605140e-01
   3.9289218e+00   7.1710537e-01
   4.4076760e+00   1.0306965e+00
   4.8944644e+00   9.3391141e-02
   5.3596695e+00   6.2170494e-01
   5.8401874e+00   8.5533139e-01
   6.3133277e+00   3.6041351e-01
   6.7766018e+00   3.4030828e-01
   7.2511953e+00   1.1563231e-01
   7.7199386e+00   3.8831483e-01
   8.1936810e+00   7.3859948e-01
   8.6624345e+00   4.3962696e-01
   9.1311934e+00   2.8477866e-02
   9.5973545e+00   5.8632359e-01
   1.0066137e+01   2.1075147e-01
   1.0534901e+01   5.5202971e-02
   1.1000089e+01   4.1014016e-01
   1.1468949e+01   7.0340061e-01
   1.1930358e+01   4.7015345e-01
   1.2399179e+01   4.6267325e-01
   1.2867954e+01   4.2753802e-01
   1.3334352e+01   5.8953718e-01
   1.3802896e+01   1.0718539e+00
   1.4271458e+01   4.9273443e-01
   1.4736457e+01   2.0521999e+00
   1.5204964e+01   1.2031210e+00
   1.5671168e+01   8.9618994e-01
   1.6133762e+01   2.5420544e-01
   1.6596952e+01   4.5509329e-01
   1.7061734e+01   1.5274541e-01
   1.7526526e+01   5.1651170e-01
   1.7991380e+01   6.4743238e-01
   1.8453518e+01   1.6978728e-01
   1.8918548e+01   4.1420498e-01
   1.9379946e+01   4.1654053e-01
   1.9842721e+01   1.8390942e-01
   2.0308652e+01   2.9159636e-01
   2.0777208e+01   9.8569886e-01
   2.1245784e+01   2.6437771e-01
   2.1711619e+01   6.8008119e-01
   2.2166183e+01   7.5674564e-01
   2.2627886e+01   4.5810295e-01
   2.3094765e+01   1.4645659e+00
   2.3539509e+01   2.1779570e-01
   2.4000164e+01   4.2843428e-01
   2.4466955e+01   9.9006398e-01
   2.4903296e+01   2.9600853e-01
   2.5353257e+01   8.1839933e-01
   2.5809132e+01   4.5016000e-01
   2.6264936e+01   5.9599901e-01
   2.6720775e+01   1.0570362e+00
   2.7169173e+01   1.3049787e+00
   2.7629258e+01   1.2369596e+00
   2.8087012e+01   1.2568470e+00
   2.8548340e+01   1.3428178e+00
   2.9009657e+01   3.1028560e-01
   2.9470357e+01   7.3264925e-01
   2.9929407e+01   3.7019379e-01
   3.0380910e+01   4.2562940e-01
   3.0831672e+01   7.0439551e-01
   3.1289262e+01   5.6407488e-01
   3.1743173e+01   8.6167575e-01
   3.2202978e+01   1.0323671e+00
   3.2665314e+01   7.9226048e-02
   3.3134181e+01   2.3514082e-01
   3.3603045e+01   5.9492271e-01
   3.4061766e+01   3.6609640e-01
   3.4524193e+01   2.9134305e-01
   3.4983509e+01   5.6476228e-01
   3.5432712e+01   1.7475638e-02
   3.5881986e+01   4.2177760e-01
   3.6341438e+01   1.6049572e+00
   3.6790838e+01   1.4339495e+00
   3.7254100e+01   1.1599167e+00
   3.7695747e+01   5.4665612e-01
   3.8158786e+01   2.0819186e-01
   3.8610717e+01   3.6868201e-01
   3.9043215e+01   3.7026775e-01
   3.9497737e+01   3.0996305e-01
   3.9958787e+01   1.8920639e-01
   4.0419792e+01   1.3646638e-01
   4.0876933e+01   5.3304711e-01
   4.1337963e+01   3.1049296e-01
   4.1796450e+01   4.3758822e-01
   4.2253984e+01   5.8047236e-01
   4.2709916e+01   5.0516460e-01
   4.3167463e+01   6.5816798e-01
   4.3625007e+01   4.0211135e-01
   4.4073237e+01   2.6627299e-01
   4.4524943e+01   7.6372799e-02
   4.4976619e+01   3.4869823e-01
   4.5423824e+01   4.0470633e-01
   4.5875490e+01   5.9511165e-01
   4.6303149e+01   4.0546943e-01
   4.6707984e+01   1.1879265e+00
   4.7103920e+01   3.5278895e-01
   4.7508797e+01   1.2861621e+00
   4.7902059e+01   3.8300708e-01
   4.8292413e+01   8.2202102e-01
   4.8646653e+01   3.9069151e-01
   4.8999542e+01   1.4571531e-01
   4.9353752e+01   2.2380694e+00
   4.9708037e+01   1.0551888e+00
   5.0049795e+01   5.6304641e-01
   5.0364940e+01   9.6102936e-01
   5.0671569e+01   0.0000000e+00
   5.0986533e+01   7.1249115e-01
   5.1301469e+01   5.0103590e-01
   5.1616409e+01   1.5739686e+00
   5.1923881e+01   9.0474470e-01
   5.2231195e+01   1.3806222e+00
   5.2526259e+01   1.4914633e+00
   5.2833592e+01   7.9544187e-01
   5.3140963e+01   5.3279039e-01
   5.3433279e+01   8.0134948e-01
   5.3725628e+01   8.6733510e-01
   5.4021724e+01   6.3334515e-01
   5.4317818e+01   1.0163184e+00
   5.4612405e+01   1.3070216e+00
   5.4903609e+01   1.5112080e+00
   5.5190347e+01   3.7569734e+00
   5.5477123e+01   3.5176618e+00
   5.5756713e+01   7.4711781e-01
   5.6043511e+01   8.7844478e-01
   5.6321080e+01   1.4358824e+00
   5.6579059e+01   5.5988488e-01
   5.6828294e+01   1.0169600e+00
   5.7088952e+01   1.5156819e-01
   5.7349579e+01   1.1422659e+00
   5.7604350e+01   4.4930792e-01
   5.7831962e+01   5.0115521e-01
   5.8059582e+01   1.1010857e+00
   5.8287193e+01   9.4420129e-01
   5.8514805e+01   1.0304320e+00
   5.8742251e+01   1.1340158e+00
   5.8938723e+01   2.4881823e+00
   5.9141074e+01   1.0854951e+00
   5.9343401e+01   5.2547137e-01
   5.9545765e+01   1.3190093e+00
   5.9740683e+01   1.9753992e+00
   5.9924713e+01   7.0181827e-01
   6.0105046e+01   1.3286334e+00
   6.0285373e+01   1.0996015e+00
   6.0465708e+01   1.1779762e+00
   6.0640752e+01   1.4073132e+00
   6.0798617e+01   1.1712820e+00
   6.0956100e+01   5.1980425e-01
   6.1099963e+01   5.6286230e-01
   6.1257440e+01   1.2964685e+00
   6.1414910e+01   1.0525834e+00
   6.1566219e+01   6.2464160e-01
   6.1711437e+01   2.7012884e-01
   6.1853045e+01   2.0273588e+00
   6.1998247e+01   1.6497848e+00
   6.2141202e+01   6.9120198e-01
   6.2275853e+01   1.5254700e+00
   6.2394047e+01   1.4938669e+00
   6.2512239e+01   7.0521100e-01
   6.2630424e+01   1.0324237e-01
   6.2748609e+01   1.2611420e+00
   6.2865338e+01   6.1167959e-01
   6.2974494e+01   1.4301846e+00
   6.3083646e+01   2.1798692e+00
   6.3192797e+01   7.2556810e-01
   6.3301953e+01   1.7089065e+00
   6.3411085e+01   2.1097298e+00
   6.3502040e+01   1.0348855e+00
   6.3595824e+01   1.9849046e+00
   6.3689591e+01   1.7966118e+00
   6.3783358e+01   3.0650363e+00
   6.3877125e+01   2.3475286e+00
   6.3935155e+01   2.1377860e+00
   6.3991199e+01   3.4436416e+00
   6.4047243e+01   2.1342684e+00
   6.4103287e+01   1.8524329e+00
   6.4159333e+01   2.2211113e+00


==> input/K_VV_decomp_link6_BS3-MT10b-9a_Tx2V8V2H8H-Rx5Vl5Vu5Hl5Hu_128_161_lower_averaged-16_lseg16_DPmode1.dat <==
   0.0000000e+00   5.3456916e-01
   2.3024741e-01   2.4043528e-01
   4.8088817e-01   5.1628786e-01
   7.3155162e-01   1.1692534e+00
   9.7621013e-01   5.6963686e-01
   1.2268863e+00   4.6231619e-01
   1.5544393e+00   4.1211340e-01
   1.9195151e+00   4.1184030e-01
   2.2804012e+00   2.2034827e-01
   2.6487349e+00   4.6981826e-01
   3.0169927e+00   7.5759377e-01
   3.4421200e+00   3.4466681e-01
   3.9289218e+00   6.4165339e-01
   4.4076760e+00   1.4880726e-01
   4.8944644e+00   2.9104801e-01
   5.3596695e+00   9.3784182e-01
   5.8401874e+00   1.3042027e-01
   6.3133277e+00   1.3571780e-01
   6.7766018e+00   3.8158158e-01
   7.2511953e+00   3.1328459e-01
   7.7199386e+00   2.7390725e-01
   8.1936810e+00   4.2217844e-01
   8.6624345e+00   4.2232317e-01
   9.1311934e+00   5.7976911e-01
   9.5973545e+00   1.2205544e-01
   1.0066137e+01   5.2261929e-01
   1.0534901e+01   2.3512114e-01
   1.1000089e+01   7.2871133e-01
   1.1468949e+01   1.4894846e-01
   1.1930358e+01   3.2449957e-01
   1.2399179e+01   6.7239529e-01
   1.2867954e+01   6.7574564e-01
   1.3334352e+01   2.3019112e+00
   1.3802896e+01   2.6821764e+00
   1.4271458e+01   1.6552483e+00
   1.4736457e+01   4.0601906e+00
   1.5204964e+01   3.5406002e+00
   1.5671168e+01   1.3821172e+00
   1.6133762e+01   5.2591047e-01
   1.6596952e+01   5.4602570e-01
   1.7061734e+01   1.2774248e+00
   1.7526526e+01   3.5645548e-01
   1.7991380e+01   3.6252444e-01
   1.8453518e+01   1.7967339e-01
   1.8918548e+01   4.5149581e-01
   1.9379946e+01   8.2839148e-02
   1.9842721e+01   3.8464289e-01
   2.0308652e+01   3.0807434e-01
   2.0777208e+01   4.1208405e-01
   2.1245784e+01   2.4036835e-01
   2.1711619e+01   5.9049783e-01
   2.2166183e+01   2.6700900e-01
   2.2627886e+01   7.5013581e-02
   2.3094765e+01   6.8128870e-01
   2.3539509e+01   1.1278745e-01
   2.4000164e+01   2.0556212e-01
   2.4466955e+01   2.0373307e-01
   2.4903296e+01   7.1236267e-02
   2.5353257e+01   3.5321955e-02
   2.5809132e+01   3.6384707e-01
   2.6264936e+01   1.4856610e-01
   2.6720775e+01   1.1181243e-01
   2.7169173e+01   7.4856144e-01
   2.7629258e+01   3.9183843e-01
   2.8087012e+01   5.4061063e-01
   2.8548340e+01   1.2483383e-01
   2.9009657e+01   4.6039177e-01
   2.9470357e+01   7.9170939e-01
   2.9929407e+01   7.0850048e-02
   3.0380910e+01   1.7825062e-01
   3.0831672e+01   1.5194493e+00
   3.1289262e+01   6.8945876e-01
   3.1743173e+01   1.6503377e-01
   3.2202978e+01   2.5805236e-01
   3.2665314e+01   7.8566817e-01
   3.3134181e+01   8.4851627e-02
   3.3603045e+01   3.1245453e-01
   3.4061766e+01   4.5193176e-02
   3.4524193e+01   7.6097056e-01
   3.4983509e+01   1.2735278e+00
   3.5432712e+01   1.1787253e+00
   3.5881986e+01   3.4805408e-01
   3.6341438e+01   3.0367493e-01
   3.6790838e+01   2.2789269e-01
   3.7254100e+01   1.0971416e-01
   3.7695747e+01   2.5256053e-02
   3.8158786e+01   2.2613627e+00
   3.8610717e+01   1.6614987e+00
   3.9043215e+01   1.1378554e+00
   3.9497737e+01   6.5078747e-02
   3.9958787e+01   6.5174333e-02
   4.0419792e+01   4.7644530e-01
   4.0876933e+01   8.9672106e-02
   4.1337963e+01   7.7246360e-02
   4.1796450e+01   3.3976657e-01
   4.2253984e+01   4.1191793e-01
   4.2709916e+01   4.1107261e-01
   4.3167463e+01   2.5124227e-01
   4.3625007e+01   8.5444256e-01
   4.4073237e+01   6.6882274e-01
   4.4524943e+01   3.1253339e-01
   4.4976619e+01   3.7050658e-01
   4.5423824e+01   9.7774138e-01
   4.5875490e+01   5.7587007e-01
   4.6303149e+01   1.7526513e+00
   4.6707984e+01   3.1012110e-01
   4.7103920e+01   1.4517337e-01
   4.7508797e+01   1.7073627e+00
   4.7902059e+01   8.3733429e-01
   4.8292413e+01   8.4092246e+00
   4.8646653e+01   4.9237135e+00
   4.8999542e+01   8.3884464e+00
   4.9353752e+01   1.2041610e+01
   4.9708037e+01   1.2889277e+01
   5.0049795e+01   3.3747825e+00
   5.0364940e+01   2.2693008e-01
   5.0671569e+01   2.9598879e-01
   5.0986533e+01   4.8663256e-01
   5.1301469e+01   5.8836124e+00
   5.1616409e+01   2.9868841e+00
   5.1923881e+01   3.7329190e+00
   5.2231195e+01   9.3741896e+00
   5.2526259e+01   4.4095536e+00
   5.2833592e+01   1.2947039e+01
   5.3140963e+01   6.4437546e+00
   5.3433279e+01   8.5168804e+00
   5.3725628e+01   1.2595633e+01
   5.4021724e+01   5.1952578e+00
   5.4317818e+01   9.5771781e-01
   5.4612405e+01   9.2185662e+00
   5.4903609e+01   9.2988536e+00
   5.5190347e+01   7.6103915e+00
   5.5477123e+01   1.6025624e+00
   5.5756713e+01   4.6507174e-02
   5.6043511e+01   9.4667175e-01
   5.6321080e+01   2.0397871e+00
   5.6579059e+01   6.6382015e+00
   5.6828294e+01   7.3943414e-01
   5.7088952e+01   1.0759226e+00
   5.7349579e+01   2.1951371e+00
   5.7604350e+01   6.1857701e-01
   5.7831962e+01   7.2990977e-01
   5.8059582e+01   1.7774624e-02
   5.8287193e+01   2.7109809e+00
   5.8514805e+01   1.6502426e+00
   5.8742251e+01   7.6240373e-01
   5.8938723e+01   3.3258902e+00
   5.9141074e+01   1.3532637e+00
   5.9343401e+01   1.0352469e+01
   5.9545765e+01   4.8735939e+00
   5.9740683e+01   1.3664759e+00
   5.9924713e+01   6.3351715e+00
   6.0105046e+01   1.1458691e+00
   6.0285373e+01   2.3838013e+00
   6.0465708e+01   2.4174761e+00
   6.0640752e+01   1.3028211e+00
   6.0798617e+01   1.2207583e+00
   6.0956100e+01   6.4273915e-01
   6.1099963e+01   5.6414551e+00
   6.1257440e+01   5.6426087e+00
   6.1414910e+01   2.9127655e+00
   6.1566219e+01   6.1423786e+00
   6.1711437e+01   2.1884339e+00
   6.1853045e+01   1.2050586e+01
   6.1998247e+01   9.6638567e+00
   6.2141202e+01   1.0972554e+01
   6.2275853e+01   1.9094206e+01
   6.2394047e+01   1.4366108e+01
   6.2512239e+01   9.3126427e-01
   6.2630424e+01   4.1819142e-02
   6.2748609e+01   1.4401816e+01
   6.2865338e+01   5.5408689e+00
   6.2974494e+01   1.2214270e+01
   6.3083646e+01   2.9688361e+00
   6.3192797e+01   1.3275895e+00
   6.3301953e+01   1.6872554e+00
   6.3411085e+01   2.6647629e-01
   6.3502040e+01   1.9663607e+00
   6.3595824e+01   2.2987896e+00
   6.3689591e+01   2.7674711e+00
   6.3783358e+01   4.8673726e+00
   6.3877125e+01   2.6497790e+00
   6.3935155e+01   1.4477157e-01
   6.3991199e+01   1.4949665e-01
   6.4047243e+01   1.2808450e-01
   6.4103287e+01   1.0016921e-01
   6.4159333e+01   7.9795991e-02


==> input/K_VV_link6_BS3-MT10b-9a_Tx2V8V2H8H-Rx5Vl5Vu5Hl5Hu_128_161_lower_averaged-16_lseg16_DPmode1.dat <==
   0.0000000e+00   8.4224051e-01
   2.3024741e-01   3.6039214e-01
   4.8088817e-01   3.4496495e-01
   7.3155162e-01   1.0689630e+00
   9.7621013e-01   5.6484128e-01
   1.2268863e+00   6.3007244e-01
   1.5544393e+00   3.8193334e-01
   1.9195151e+00   4.4659580e-01
   2.2804012e+00   1.3208358e-01
   2.6487349e+00   4.3679594e-01
   3.0169927e+00   4.8101941e-01
   3.4421200e+00   3.4738335e-01
   3.9289218e+00   5.2457437e-01
   4.4076760e+00   2.0959893e-01
   4.8944644e+00   5.4947007e-02
   5.3596695e+00   1.0242319e+00
   5.8401874e+00   5.0352817e-01
   6.3133277e+00   1.6448068e-01
   6.7766018e+00   1.7142509e-01
   7.2511953e+00   6.1025677e-01
   7.7199386e+00   5.8303167e-01
   8.1936810e+00   4.6306521e-01
   8.6624345e+00   3.8612454e-01
   9.1311934e+00   4.0040405e-01
   9.5973545e+00   4.1594784e-01
   1.0066137e+01   4.4875536e-01
   1.0534901e+01   3.0612498e-01
   1.1000089e+01   5.7910209e-01
   1.1468949e+01   2.2382521e-01
   1.1930358e+01   3.5389318e-01
   1.2399179e+01   4.9623710e-01
   1.2867954e+01   4.2120546e-01
   1.3334352e+01   2.5670031e+00
   1.3802896e+01   2.4690226e+00
   1.4271458e+01   1.7689457e+00
   1.4736457e+01   3.9417466e+00
   1.5204964e+01   3.2805429e+00
   1.5671168e+01   1.1765709e+00
   1.6133762e+01   7.8972277e-01
   1.6596952e+01   8.4683960e-01
   1.7061734e+01   9.8467557e-01
   1.7526526e+01   6.7823536e-01
   1.7991380e+01   6.3647543e-01
   1.8453518e+01   7.0774394e-01
   1.8918548e+01   4.4215992e-01
   1.9379946e+01   1.8046827e-02
   1.9842721e+01   6.1293065e-01
   2.0308652e+01   6.1732202e-01
   2.0777208e+01   6.4838351e-01
   2.1245784e+01   8.6636431e-01
   2.1711619e+01   1.0334223e+00
   2.2166183e+01   3.2131057e-01
   2.2627886e+01   5.3559551e-01
   2.3094765e+01   6.9808807e-01
   2.3539509e+01   2.3389025e-01
   2.4000164e+01   3.1434644e-01
   2.4466955e+01   4.8668295e-01
   2.4903296e+01   5.1538949e-01
   2.5353257e+01   3.1894239e-01
   2.5809132e+01   2.9925260e-01
   2.6264936e+01   6.5179220e-01
   2.6720775e+01   3.1169844e-02
   2.7169173e+01   7.2366747e-01
   2.7629258e+01   5.4330080e-01
   2.8087012e+01   3.2938784e-01
   2.8548340e+01   4.7480285e-01
   2.9009657e+01   3.4820027e-01
   2.9470357e+01   7.3985349e-01
   2.9929407e+01   1.3867942e-01
   3.0380910e+01   2.6629879e-01
   3.0831672e+01   1.0824941e+00
   3.1289262e+01   8.8453505e-01
   3.1743173e+01   4.2330528e-01
   3.2202978e+01   3.3031468e-01
   3.2665314e+01   4.4253160e-01
   3.3134181e+01   2.8101118e-01
   3.3603045e+01   2.2969538e-01
   3.4061766e+01   1.8592498e-01
   3.4524193e+01   6.0855652e-01
   3.4983509e+01   7.3577919e-01
   3.5432712e+01   1.0864849e+00
   3.5881986e+01   1.7435118e-01
   3.6341438e+01   3.2792053e-01
   3.6790838e+01   3.4649680e-01
   3.7254100e+01   3.1039802e-02
   3.7695747e+01   5.1934478e-02
   3.8158786e+01   1.6500257e+00
   3.8610717e+01   1.0930082e+00
   3.9043215e+01   8.6804279e-01
   3.9497737e+01   7.5194279e-02
   3.9958787e+01   4.7276008e-01
   4.0419792e+01   7.9360091e-01
   4.0876933e+01   1.4026511e-01
   4.1337963e+01   3.7875697e-01
   4.1796450e+01   4.8831440e-01
   4.2253984e+01   3.9168492e-01
   4.2709916e+01   4.8351456e-01
   4.3167463e+01   2.0510050e-01
   4.3625007e+01   8.4851006e-01
   4.4073237e+01   8.0420091e-01
   4.4524943e+01   2.4697241e-01
   4.4976619e+01   8.5961813e-01
   4.5423824e+01   1.1453674e+00
   4.5875490e+01   6.4673133e-01
   4.6303149e+01   1.2445803e+00
   4.6707984e+01   3.5441990e-01
   4.7103920e+01   3.3802983e-01
   4.7508797e+01   1.8896267e+00
   4.7902059e+01   1.3734988e+00
   4.8292413e+01   1.0274690e+01
   4.8646653e+01   1.0414640e+01
   4.8999542e+01   1.4178594e+01
   4.9353752e+01   1.2353094e+01
   4.9708037e+01   1.1905974e+01
   5.0049795e+01   2.9838446e+00
   5.0364940e+01   1.7447381e+00
   5.0671569e+01   1.1182163e+00
   5.0986533e+01   8.9562851e-01
   5.1301469e+01   6.6895917e+00
   5.1616409e+01   3.7531183e+00
   5.1923881e+01   4.6945104e+00
   5.2231195e+01   1.0400129e+01
   5.2526259e+01   5.9935930e+00
   5.2833592e+01   1.3845425e+01
   5.3140963e+01   9.9162941e+00
   5.3433279e+01   1.2300145e+01
   5.3725628e+01   1.2995782e+01
   5.4021724e+01   5.8712176e+00
   5.4317818e+01   2.2691044e+00
   5.4612405e+01   8.6240565e+00
   5.4903609e+01   9.3608603e+00
   5.5190347e+01   7.4493937e+00
   5.5477123e+01   1.8594147e+00
   5.5756713e+01   0.0000000e+00
   5.6043511e+01   1.6698416e+00
   5.6321080e+01   1.8156760e+00
   5.6579059e+01   6.2263483e+00
   5.6828294e+01   1.4226870e+00
   5.7088952e+01   1.2860420e+00
   5.7349579e+01   1.7513285e+00
   5.7604350e+01   1.2341783e+00
   5.7831962e+01   8.1582536e-01
   5.8059582e+01   0.0000000e+00
   5.8287193e+01   2.4427133e+00
   5.8514805e+01   1.9129248e+00
   5.8742251e+01   1.0087265e+00
   5.8938723e+01   3.2859607e+00
   5.9141074e+01   2.3242518e+00
   5.9343401e+01   1.0391813e+01
   5.9545765e+01   5.1963256e+00
   5.9740683e+01   2.3095350e+00
   5.9924713e+01   5.8341564e+00
   6.0105046e+01   1.7000697e+00
   6.0285373e+01   2.4868974e+00
   6.0465708e+01   2.1989866e+00
   6.0640752e+01   1.8296629e+00
   6.0798617e+01   1.2753544e+00
   6.0956100e+01   1.0822578e+00
   6.1099963e+01   6.0723024e+00
   6.1257440e+01   5.7497084e+00
   6.1414910e+01   5.6720764e+00
   6.1566219e+01   8.2585831e+00
   6.1711437e+01   5.1815681e+00
   6.1853045e+01   1.1221405e+01
   6.1998247e+01   1.0591938e+01
   6.2141202e+01   1.3050314e+01
   6.2275853e+01   2.2605455e+01
   6.2394047e+01   2.3339732e+01
   6.2512239e+01   2.2572307e+00
   6.2630424e+01   2.3763059e-01
   6.2748609e+01   1.4401247e+01
   6.2865338e+01   1.1647905e+01
   6.2974494e+01   1.1478121e+01
   6.3083646e+01   6.2273709e+00
   6.3192797e+01   1.1884014e+00
   6.3301953e+01   1.7008863e+00
   6.3411085e+01   6.7823143e-01
   6.3502040e+01   2.2557702e+00
   6.3595824e+01   1.8895164e+00
   6.3689591e+01   3.0578390e+00
   6.3783358e+01   6.5351563e+00
   6.3877125e+01   6.4969887e+00
   6.3935155e+01   1.0899826e+00
   6.3991199e+01   1.2821018e+00
   6.4047243e+01   1.0286284e+00
   6.4103287e+01   8.3333519e-01
   6.4159333e+01   6.2433743e-01

